Sharpness-aware Orthogonalized Momentum Algorithms

Adversarial sharpness penalty per iteration of a base optimizer, known as sharpness-aware minimization (SAM), is an accepted technique to improve generalization in deep learning. Recently, Muon has emerged as a dominant optimization algorithm for training large language models (LLMs). It achieves lower sample complexity for heavy-tailed gradient updates - a phenomenon common in LLM training. However, sharpness penalties with Muon updates are yet largely unexplored in the literature. Moreover, the behavior of SAM under heavy-tailed noise is unknown both theoretically and empirically. A potential reason for this gap is the additional cost of extra gradient computation per iteration for penalty perturbations in SAM, which becomes prohibitive for LLMs. This paper introduces Sharpness-aware Orthogonalized Momentum Algorithm (SOMA) to combine a computationally efficient and theoretically grounded perturbation scheme with the Muon algorithm. The key idea is to use stale (purely) stochastic gradient noise for adversarial perturbations. Theoretically, we show that SOMA's sample complexity is invariant to the perturbation direction. We provide explorations and insights into SOMA's robustness to heavy-tailed gradient noise. We extensively explore SOMA's efficacy in (a) mitigating quality degradation due to post-training quantization, and (b) catastrophic forgetting during fine-tuning of LLMs.

==> SOMA_exp2/data/nanogpt/adam_codeparrot.csv <==
step,train_loss,lr
1,2.613753914833069,0.000224
2,2.5592339038848877,0.000224
3,2.3087644577026367,0.000224
4,2.392576575279236,0.000224
5,2.6053189039230347,0.000224
6,2.6164309978485107,0.000224
7,2.313110113143921,0.000224
8,2.2603965997695923,0.000224
9,2.1815468072891235,0.000224
10,2.2294623851776123,0.000224
11,2.2327882051467896,0.000224
12,2.3027455806732178,0.000224
13,2.045089364051819,0.000224
14,2.261757254600525,0.000224
15,2.1918810606002808,0.000224
16,1.9603275656700134,0.000224
17,1.9716389179229736,0.000224
18,1.8692814707756042,0.000224
19,1.9424952864646912,0.000224
20,1.996236801147461,0.000224
21,1.873644232749939,0.000224
22,1.8971139788627625,0.000224
23,2.032490074634552,0.000224
24,1.8512215614318848,0.000224
25,1.8231111764907837,0.000224
26,1.925998032093048,0.000224
27,1.9650955200195312,0.000224
28,1.987678050994873,0.000224
29,1.9603155851364136,0.000224
30,1.8913121223449707,0.000224
31,1.882641613483429,0.000224
32,1.954791009426117,0.000224
33,1.8857209086418152,0.000224
34,2.0720603466033936,0.000224
35,1.7923847436904907,0.000224
36,1.9406214952468872,0.000224
37,1.8496872186660767,0.000224
38,1.7899343967437744,0.000224
39,1.7895103693008423,0.000224
40,1.8752643465995789,0.000224
41,1.879012942314148,0.000224
42,1.8851223587989807,0.000224
43,1.8367942571640015,0.000224
44,1.8114404678344727,0.000224
45,1.8618490099906921,0.000224
46,1.735850214958191,0.000224
47,1.7399166822433472,0.000224
48,1.853261411190033,0.000224
49,1.9007627964019775,0.000224
50,1.8545281291007996,0.000224
51,1.992485523223877,0.000224
52,1.7960922718048096,0.000224
53,1.8300336003303528,0.000224
54,1.8557761311531067,0.000224
55,1.7953354716300964,0.000224
56,1.8657515048980713,0.000224
57,1.9816033840179443,0.000224
58,1.818375587463379,0.000224
59,1.8330261707305908,0.000224
60,2.006117820739746,0.000224
61,1.8917626738548279,0.000224
62,1.8058589100837708,0.000224
63,1.8160194158554077,0.000224
64,1.8925010561943054,0.000224


==> SOMA_exp2/data/nanogpt/adam_musicpile.csv <==
step,train_loss,lr
1,3.693780779838562,0.000224
2,3.508321523666382,0.000224
3,3.728152275085449,0.000224
4,3.7420332431793213,0.000224
5,3.4883209466934204,0.000224
6,3.4473330974578857,0.000224
7,3.625019907951355,0.000224
8,3.418601870536804,0.000224
9,3.684692859649658,0.000224
10,3.2249398231506348,0.000224
11,3.5638575553894043,0.000224
12,3.4242982864379883,0.000224
13,3.388494372367859,0.000224
14,3.3395490646362305,0.000224
15,3.326993465423584,0.000224
16,3.4074233770370483,0.000224
17,3.467332601547241,0.000224
18,3.2849624156951904,0.000224
19,3.3498584032058716,0.000224
20,3.2479186058044434,0.000224
21,3.403929591178894,0.000224
22,3.380505919456482,0.000224
23,3.0496985912323,0.000224
24,3.3106842041015625,0.000224
25,3.3040525913238525,0.000224
26,3.219063639640808,0.000224
27,3.217946171760559,0.000224
28,3.358142852783203,0.000224
29,3.3436676263809204,0.000224
30,3.2830445766448975,0.000224
31,3.0975282192230225,0.000224
32,3.2286882400512695,0.000224
33,3.3784581422805786,0.000224
34,3.302480101585388,0.000224
35,3.3927968740463257,0.000224
36,3.014573574066162,0.000224
37,3.0954588651657104,0.000224
38,3.168723464012146,0.000224
39,3.255679965019226,0.000224
40,3.1911473274230957,0.000224
41,3.37286376953125,0.000224
42,3.134990930557251,0.000224
43,3.233775496482849,0.000224
44,3.2462433576583862,0.000224
45,3.1369917392730713,0.000224
46,3.2012836933135986,0.000224
47,3.5502160787582397,0.000224
48,3.1244834661483765,0.000224
49,3.100835084915161,0.000224
50,3.127717971801758,0.000224
51,3.075195789337158,0.000224
52,3.2912919521331787,0.000224
53,3.1105587482452393,0.000224
54,3.200666069984436,0.000224
55,3.158307909965515,0.000224
56,3.2928712368011475,0.000224
57,3.3083404302597046,0.000224
58,3.140249013900757,0.000224
59,3.3310965299606323,0.000224
60,3.22739839553833,0.000224
61,3.4294482469558716,0.000224
62,3.2496986389160156,0.000224
63,3.0046879053115845,0.000224
64,3.410212755203247,0.000224


==> SOMA_exp2/data/nanogpt/adam_stackmathqa.csv <==
step,train_loss,lr
1,3.2261053323745728,0.000224
2,3.2563976049423218,0.000224
3,3.124422550201416,0.000224
4,3.062350273132324,0.000224
5,3.1355974674224854,0.000224
6,3.104933500289917,0.000224
7,2.9185853004455566,0.000224
8,2.9050852060317993,0.000224
9,2.855262517929077,0.000224
10,2.745587706565857,0.000224
11,2.8356950283050537,0.000224
12,2.7597711086273193,0.000224
13,2.7485703229904175,0.000224
14,2.7171525955200195,0.000224
15,2.793375611305237,0.000224
16,2.782299518585205,0.000224
17,2.698298931121826,0.000224
18,2.7147974967956543,0.000224
19,2.6281627416610718,0.000224
20,2.643284320831299,0.000224
21,2.7491554021835327,0.000224
22,2.640044689178467,0.000224
23,2.629948616027832,0.000224
24,2.679794192314148,0.000224
25,2.5321139097213745,0.000224
26,2.558924078941345,0.000224
27,2.5702139139175415,0.000224
28,2.5459728240966797,0.000224
29,2.386504054069519,0.000224
30,2.536866545677185,0.000224
31,2.5445339679718018,0.000224
32,2.5034475326538086,0.000224
33,2.5654256343841553,0.000224
34,2.5680551528930664,0.000224
35,2.5189757347106934,0.000224
36,2.4695650339126587,0.000224
37,2.4598429203033447,0.000224
38,2.47560977935791,0.000224
39,2.5213916301727295,0.000224
40,2.5503114461898804,0.000224
41,2.3855679035186768,0.000224
42,2.509321093559265,0.000224
43,2.5331778526306152,0.000224
44,2.475629448890686,0.000224
45,2.4888702630996704,0.000224
46,2.459561586380005,0.000224
47,2.4981342554092407,0.000224
48,2.5056376457214355,0.000224
49,2.4674930572509766,0.000224
50,2.48580265045166,0.000224
51,2.503125309944153,0.000224
52,2.557205319404602,0.000224
53,2.4871519804000854,0.000224
54,2.4762308597564697,0.000224
55,2.438433289527893,0.000224
56,2.386590361595154,0.000224
57,2.489214777946472,0.000224
58,2.3460021018981934,0.000224
59,2.5355883836746216,0.000224
60,2.508039355278015,0.000224
61,2.54018497467041,0.000224
62,2.4652823209762573,0.000224
63,2.422997832298279,0.000224
64,2.4991893768310547,0.000224


==> SOMA_exp2/data/nanogpt/adam_tulu3.csv <==
step,train_loss,lr
1,3.0613338947296143,0.000224
2,3.0590656995773315,0.000224
3,3.000446319580078,0.000224
4,2.7958964109420776,0.000224
5,2.7102519273757935,0.000224
6,2.7994282245635986,0.000224
7,2.8528372049331665,0.000224
8,2.8008365631103516,0.000224
9,2.8997265100479126,0.000224
10,2.8851003646850586,0.000224
11,2.6306122541427612,0.000224
12,2.6911919116973877,0.000224
13,2.5174028873443604,0.000224
14,2.6348589658737183,0.000224
15,2.6494994163513184,0.000224
16,2.545128345489502,0.000224
17,2.7877206802368164,0.000224
18,2.3778507709503174,0.000224
19,2.450680136680603,0.000224
20,2.607872247695923,0.000224
21,2.499999523162842,0.000224
22,2.7387630939483643,0.000224
23,2.538347005844116,0.000224
24,2.5256364345550537,0.000224
25,2.5301777124404907,0.000224
26,2.3371163606643677,0.000224
27,2.589311122894287,0.000224
28,2.4227511882781982,0.000224
29,2.4979037046432495,0.000224
30,2.531424045562744,0.000224
31,2.3674529790878296,0.000224
32,2.4275585412979126,0.000224
33,2.492560386657715,0.000224
34,2.5035289525985718,0.000224
35,2.4182904958724976,0.000224
36,2.391791820526123,0.000224
37,2.4393774271011353,0.000224
38,2.4591922760009766,0.000224
39,2.338047742843628,0.000224
40,2.5826081037521362,0.000224
41,2.41581130027771,0.000224
42,2.518297791481018,0.000224
43,2.5617501735687256,0.000224
44,2.41357958316803,0.000224
45,2.509424328804016,0.000224
46,2.4430463314056396,0.000224
47,2.202682137489319,0.000224
48,2.3474570512771606,0.000224
49,2.473572254180908,0.000224
50,2.4510468244552612,0.000224
51,2.3218363523483276,0.000224
52,2.538784980773926,0.000224
53,2.3809574842453003,0.000224
54,2.365665316581726,0.000224
55,2.405500054359436,0.000224
56,2.376303791999817,0.000224
57,2.2785412073135376,0.000224
58,2.338224768638611,0.000224
59,2.42201828956604,0.000224
60,2.384940505027771,0.000224
61,2.40371572971344,0.000224
62,2.501694917678833,0.000224
63,2.2928662300109863,0.000224
64,2.5251386165618896,0.000224


==> SOMA_exp2/data/nanogpt/fsam_codeparrot.csv <==
step,train_loss,lr
1,2.3877875804901123,0.000224
2,2.2879796028137207,0.000224
3,2.0659837126731873,0.000224
4,2.0960553884506226,0.000224
5,2.517799139022827,0.000224
6,2.245952010154724,0.000224
7,2.0611841678619385,0.000224
8,2.0285476446151733,0.000224
9,1.9930695295333862,0.000224
10,2.0301900506019592,0.000224
11,2.0787930488586426,0.000224
12,2.148724675178528,0.000224
13,1.8944910168647766,0.000224
14,2.125386595726013,0.000224
15,2.046830654144287,0.000224
16,1.8295546174049377,0.000224
17,1.8481848239898682,0.000224
18,1.7344359159469604,0.000224
19,1.8171244859695435,0.000224
20,1.878523588180542,0.000224
21,1.7439658641815186,0.000224
22,1.7780649662017822,0.000224
23,1.9101524949073792,0.000224
24,1.7430572509765625,0.000224
25,1.6994068622589111,0.000224
26,1.8143863081932068,0.000224
27,1.8418441414833069,0.000224
28,1.8598332405090332,0.000224
29,1.8479169607162476,0.000224
30,1.771589457988739,0.000224
31,1.7673060297966003,0.000224
32,1.8269335627555847,0.000224
33,1.7599025964736938,0.000224
34,1.9296952486038208,0.000224
35,1.6867116689682007,0.000224
36,1.826040804386139,0.000224
37,1.740837812423706,0.000224
38,1.6716663241386414,0.000224
39,1.6835115551948547,0.000224
40,1.751790702342987,0.000224
41,1.756481647491455,0.000224
42,1.7764264941215515,0.000224
43,1.7190767526626587,0.000224
44,1.698703944683075,0.000224
45,1.7349219918251038,0.000224
46,1.6327995657920837,0.000224
47,1.6416337490081787,0.000224
48,1.7413871884346008,0.000224
49,1.7802454233169556,0.000224
50,1.7437741160392761,0.000224
51,1.8719845414161682,0.000224
52,1.6798390746116638,0.000224
53,1.711859941482544,0.000224
54,1.7485173344612122,0.000224
55,1.6894709467887878,0.000224
56,1.7601746916770935,0.000224
57,1.8558985590934753,0.000224
58,1.7089228630065918,0.000224
59,1.7252424955368042,0.000224
60,1.8929516673088074,0.000224
61,1.7788435816764832,0.000224
62,1.7029000520706177,0.000224
63,1.7092207670211792,0.000224
64,1.788741648197174,0.000224


==> SOMA_exp2/data/nanogpt/fsam_musicpile.csv <==
step,train_loss,lr
1,3.6252355575561523,0.000224
2,3.4579941034317017,0.000224
3,3.677996873855591,0.000224
4,3.7064136266708374,0.000224
5,3.461516499519348,0.000224
6,3.4159231185913086,0.000224
7,3.5863029956817627,0.000224
8,3.3917232751846313,0.000224
9,3.634739875793457,0.000224
10,3.1696925163269043,0.000224
11,3.5126237869262695,0.000224
12,3.377670407295227,0.000224
13,3.3620368242263794,0.000224
14,3.3087178468704224,0.000224
15,3.2779468297958374,0.000224
16,3.343984603881836,0.000224
17,3.4081629514694214,0.000224
18,3.2361613512039185,0.000224
19,3.3103848695755005,0.000224
20,3.1867862939834595,0.000224
21,3.3557862043380737,0.000224
22,3.339635491371155,0.000224
23,2.9816266298294067,0.000224
24,3.264846920967102,0.000224
25,3.2598403692245483,0.000224
26,3.190291166305542,0.000224
27,3.173799514770508,0.000224
28,3.28037691116333,0.000224
29,3.271362543106079,0.000224
30,3.206754207611084,0.000224
31,3.063679575920105,0.000224
32,3.156542658805847,0.000224
33,3.3260222673416138,0.000224
34,3.258854627609253,0.000224
35,3.3403226137161255,0.000224
36,2.9569751024246216,0.000224
37,3.0400314331054688,0.000224
38,3.125880241394043,0.000224
39,3.2005648612976074,0.000224
40,3.127899408340454,0.000224
41,3.3152881860733032,0.000224
42,3.084611415863037,0.000224
43,3.183417558670044,0.000224
44,3.1857094764709473,0.000224
45,3.080018401145935,0.000224
46,3.153518795967102,0.000224
47,3.486437439918518,0.000224
48,3.0902411937713623,0.000224
49,3.046786069869995,0.000224
50,3.0634636878967285,0.000224
51,3.020094394683838,0.000224
52,3.2480286359786987,0.000224
53,3.0497207641601562,0.000224
54,3.1487821340560913,0.000224
55,3.1032594442367554,0.000224
56,3.2484991550445557,0.000224
57,3.253244400024414,0.000224
58,3.0983784198760986,0.000224
59,3.285261392593384,0.000224
60,3.1673784255981445,0.000224
61,3.3610386848449707,0.000224
62,3.177705407142639,0.000224
63,2.9342832565307617,0.000224
64,3.3644598722457886,0.000224


==> SOMA_exp2/data/nanogpt/fsam_ortho_muon_codeparrot.csv <==
step,train_loss,lr
1,3.6009236574172974,0.000224
2,3.5316187143325806,0.000224
3,3.2361849546432495,0.000224
4,3.486627221107483,0.000224
5,3.648892045021057,0.000224
6,3.48891818523407,0.000224
7,3.328789710998535,0.000224
8,3.2494142055511475,0.000224
9,3.126278281211853,0.000224
10,3.213905453681946,0.000224
11,3.2087290287017822,0.000224
12,3.2567622661590576,0.000224
13,2.9857354164123535,0.000224
14,3.187139391899109,0.000224
15,3.1002947092056274,0.000224
16,2.8007962703704834,0.000224
17,2.8117870092391968,0.000224
18,2.7227795124053955,0.000224
19,2.7891509532928467,0.000224
20,2.837964653968811,0.000224
21,2.681188225746155,0.000224
22,2.6631088256835938,0.000224
23,2.8198659420013428,0.000224
24,2.651739001274109,0.000224
25,2.5989267826080322,0.000224
26,2.66976797580719,0.000224
27,2.748296856880188,0.000224
28,2.7963751554489136,0.000224
29,2.7187775373458862,0.000224
30,2.6546870470046997,0.000224
31,2.6191025972366333,0.000224
32,2.721082329750061,0.000224
33,2.6617677211761475,0.000224
34,2.842649459838867,0.000224
35,2.4804534912109375,0.000224
36,2.6848156452178955,0.000224
37,2.5631760358810425,0.000224
38,2.4843071699142456,0.000224
39,2.4866154193878174,0.000224
40,2.594093680381775,0.000224
41,2.6100836992263794,0.000224
42,2.602662205696106,0.000224
43,2.5147948265075684,0.000224
44,2.463348388671875,0.000224
45,2.602606415748596,0.000224
46,2.4074976444244385,0.000224
47,2.395825505256653,0.000224
48,2.5375754833221436,0.000224
49,2.6150063276290894,0.000224
50,2.5380070209503174,0.000224
51,2.694669246673584,0.000224
52,2.501891613006592,0.000224
53,2.478967070579529,0.000224
54,2.503721833229065,0.000224
55,2.4383761882781982,0.000224
56,2.5355305671691895,0.000224
57,2.6883091926574707,0.000224
58,2.492556095123291,0.000224
59,2.491353988647461,0.000224
60,2.7080284357070923,0.000224
61,2.5940321683883667,0.000224
62,2.458936333656311,0.000224
63,2.491767644882202,0.000224
64,2.558933138847351,0.000224


==> SOMA_exp2/data/nanogpt/fsam_ortho_muon_musicpile.csv <==
step,train_loss,lr
1,4.378524303436279,0.000224
2,4.120943307876587,0.000224
3,4.295159816741943,0.000224
4,4.315716743469238,0.000224
5,4.113317489624023,0.000224
6,3.9989662170410156,0.000224
7,4.255993127822876,0.000224
8,4.014899373054504,0.000224
9,4.3197455406188965,0.000224
10,3.831116795539856,0.000224
11,4.160171985626221,0.000224
12,4.003368496894836,0.000224
13,3.9468095302581787,0.000224
14,3.9254984855651855,0.000224
15,3.8893883228302,0.000224
16,3.999679207801819,0.000224
17,4.027680158615112,0.000224
18,3.8460848331451416,0.000224
19,3.935795545578003,0.000224
20,3.8341556787490845,0.000224
21,3.9870461225509644,0.000224
22,3.95317542552948,0.000224
23,3.5913842916488647,0.000224
24,3.8465076684951782,0.000224
25,3.8699785470962524,0.000224
26,3.7805845737457275,0.000224
27,3.796480894088745,0.000224
28,3.9608973264694214,0.000224
29,3.938060164451599,0.000224
30,3.8781304359436035,0.000224
31,3.616485595703125,0.000224
32,3.781697154045105,0.000224
33,3.9496880769729614,0.000224
34,3.860102415084839,0.000224
35,3.989462375640869,0.000224
36,3.5448909997940063,0.000224
37,3.6591877937316895,0.000224
38,3.7247719764709473,0.000224
39,3.814364194869995,0.000224
40,3.7435462474823,0.000224
41,3.9595015048980713,0.000224
42,3.6519393920898438,0.000224
43,3.7943955659866333,0.000224
44,3.7986128330230713,0.000224
45,3.6696934700012207,0.000224
46,3.745836019515991,0.000224
47,4.1415053606033325,0.000224
48,3.6168659925460815,0.000224
49,3.6302506923675537,0.000224
50,3.6415445804595947,0.000224
51,3.6150155067443848,0.000224
52,3.871134400367737,0.000224
53,3.6401822566986084,0.000224
54,3.746103048324585,0.000224
55,3.6966906785964966,0.000224
56,3.8309545516967773,0.000224
57,3.8590941429138184,0.000224
58,3.7085124254226685,0.000224
59,3.8963433504104614,0.000224
60,3.7631360292434692,0.000224
61,4.000842332839966,0.000224
62,3.8172913789749146,0.000224
63,3.5816962718963623,0.000224
64,3.964869976043701,0.000224


==> SOMA_exp2/data/nanogpt/fsam_ortho_muon_stackmathqa.csv <==
step,train_loss,lr
1,4.778003215789795,0.000224
2,4.759681701660156,0.000224
3,4.495388746261597,0.000224
4,4.450194835662842,0.000224
5,4.290647268295288,0.000224
6,4.2727155685424805,0.000224
7,3.9566121101379395,0.000224
8,3.95440936088562,0.000224
9,3.872167468070984,0.000224
10,3.742593765258789,0.000224
11,3.7405186891555786,0.000224
12,3.633211374282837,0.000224
13,3.5883960723876953,0.000224
14,3.523535966873169,0.000224
15,3.6362355947494507,0.000224
16,3.5217589139938354,0.000224
17,3.455718517303467,0.000224
18,3.4112472534179688,0.000224
19,3.354429244995117,0.000224
20,3.328424572944641,0.000224
21,3.3804378509521484,0.000224
22,3.3360629081726074,0.000224
23,3.31541645526886,0.000224
24,3.306909441947937,0.000224
25,3.1761680841445923,0.000224
26,3.182913064956665,0.000224
27,3.218392848968506,0.000224
28,3.177820563316345,0.000224
29,2.9946789741516113,0.000224
30,3.153059482574463,0.000224
31,3.1230385303497314,0.000224
32,3.1041343212127686,0.000224
33,3.109842300415039,0.000224
34,3.150963306427002,0.000224
35,3.0580694675445557,0.000224
36,3.026037812232971,0.000224
37,3.0050101280212402,0.000224
38,3.0281260013580322,0.000224
39,3.0770115852355957,0.000224
40,3.0585873126983643,0.000224
41,2.9186487197875977,0.000224
42,3.0186952352523804,0.000224
43,3.0616915225982666,0.000224
44,3.0001368522644043,0.000224
45,2.9881726503372192,0.000224
46,2.9909571409225464,0.000224
47,3.0199464559555054,0.000224
48,3.016432046890259,0.000224
49,2.9875731468200684,0.000224
50,2.999596357345581,0.000224
51,3.011882185935974,0.000224
52,3.0734729766845703,0.000224
53,3.0288742780685425,0.000224
54,2.975607752799988,0.000224
55,2.9438836574554443,0.000224
56,2.899657130241394,0.000224
57,2.9831697940826416,0.000224
58,2.872890591621399,0.000224
59,3.061901092529297,0.000224
60,3.026847720146179,0.000224
61,3.081315517425537,0.000224
62,2.989165186882019,0.000224
63,2.9200193881988525,0.000224
64,3.0051558017730713,0.000224


==> SOMA_exp2/data/nanogpt/fsam_ortho_muon_stale_momentum_codeparrot.csv <==
step,train_loss,lr
1,2.8788989782333374,0.000224
2,2.859319567680359,0.000224
3,2.6053746938705444,0.000224
4,2.724766969680786,0.000224
5,2.9420511722564697,0.000224
6,2.830294609069824,0.000224
7,2.666662096977234,0.000224
8,2.5373505353927612,0.000224
9,2.4589840173721313,0.000224
10,2.551819920539856,0.000224
11,2.5282986164093018,0.000224
12,2.5887335538864136,0.000224
13,2.3260213136672974,0.000224
14,2.542698621749878,0.000224
15,2.4675168991088867,0.000224
16,2.1927417516708374,0.000224
17,2.203877568244934,0.000224
18,2.1060203313827515,0.000224
19,2.173943519592285,0.000224
20,2.2402448654174805,0.000224
21,2.099824070930481,0.000224
22,2.1067014932632446,0.000224
23,2.2435951232910156,0.000224
24,2.065404951572418,0.000224
25,2.0337759256362915,0.000224
26,2.128948152065277,0.000224
27,2.1779967546463013,0.000224
28,2.2005302906036377,0.000224
29,2.152652621269226,0.000224
30,2.0898653864860535,0.000224
31,2.0850167274475098,0.000224
32,2.1553152799606323,0.000224
33,2.09876024723053,0.000224
34,2.2677026987075806,0.000224
35,1.9814677834510803,0.000224
36,2.141443610191345,0.000224
37,2.0293612480163574,0.000224
38,1.9685201048851013,0.000224
39,1.9748811721801758,0.000224
40,2.0708296298980713,0.000224
41,2.0638164281845093,0.000224
42,2.079776167869568,0.000224
43,2.0090630054473877,0.000224
44,1.9748340249061584,0.000224
45,2.0587373971939087,0.000224
46,1.9163190722465515,0.000224
47,1.9102068543434143,0.000224
48,2.0268751978874207,0.000224
49,2.0927865505218506,0.000224
50,2.0356829166412354,0.000224
51,2.176531434059143,0.000224
52,1.98395174741745,0.000224
53,2.001873552799225,0.000224
54,2.024357259273529,0.000224
55,1.9604188799858093,0.000224
56,2.036424696445465,0.000224
57,2.1750102043151855,0.000224
58,2.0004305839538574,0.000224
59,2.0002474784851074,0.000224
60,2.198333501815796,0.000224
61,2.0867871046066284,0.000224
62,1.9766116738319397,0.000224
63,1.9900526404380798,0.000224
64,2.0685975551605225,0.000224


==> SOMA_exp2/data/nanogpt/fsam_ortho_muon_stale_momentum_musicpile.csv <==
step,train_loss,lr
1,3.8022221326828003,0.000224
2,3.6160954236984253,0.000224
3,3.8116836547851562,0.000224
4,3.825705647468567,0.000224
5,3.5687766075134277,0.000224
6,3.537167191505432,0.000224
7,3.7526190280914307,0.000224
8,3.523318886756897,0.000224
9,3.7938578128814697,0.000224
10,3.342164397239685,0.000224
11,3.6430184841156006,0.000224
12,3.532674789428711,0.000224
13,3.4822391271591187,0.000224
14,3.4439857006073,0.000224
15,3.4174822568893433,0.000224
16,3.521140694618225,0.000224
17,3.5656182765960693,0.000224
18,3.3856064081192017,0.000224
19,3.459368348121643,0.000224
20,3.360549807548523,0.000224
21,3.499583125114441,0.000224
22,3.485459327697754,0.000224
23,3.1497713327407837,0.000224
24,3.4004405736923218,0.000224
25,3.4047868251800537,0.000224
26,3.321930766105652,0.000224
27,3.320954203605652,0.000224
28,3.4694998264312744,0.000224
29,3.452353835105896,0.000224
30,3.403049111366272,0.000224
31,3.1852062940597534,0.000224
32,3.3363051414489746,0.000224
33,3.480783700942993,0.000224
34,3.399748206138611,0.000224
35,3.4912290573120117,0.000224
36,3.1188106536865234,0.000224
37,3.203961968421936,0.000224
38,3.2726011276245117,0.000224
39,3.3594664335250854,0.000224
40,3.2852689027786255,0.000224
41,3.486074209213257,0.000224
42,3.2142114639282227,0.000224
43,3.3447996377944946,0.000224
44,3.350741744041443,0.000224
45,3.2348417043685913,0.000224
46,3.3012592792510986,0.000224
47,3.6457414627075195,0.000224
48,3.20779287815094,0.000224
49,3.212610602378845,0.000224
50,3.2376012802124023,0.000224
51,3.177086114883423,0.000224
52,3.39644193649292,0.000224
53,3.221414566040039,0.000224
54,3.299544930458069,0.000224
55,3.263598680496216,0.000224
56,3.380777955055237,0.000224
57,3.4093493223190308,0.000224
58,3.238172769546509,0.000224
59,3.4314435720443726,0.000224
60,3.3263392448425293,0.000224
61,3.5299633741378784,0.000224
62,3.3593279123306274,0.000224
63,3.1173181533813477,0.000224
64,3.506990075111389,0.000224


==> SOMA_exp2/data/nanogpt/fsam_ortho_muon_stale_momentum_stackmathqa.csv <==
step,train_loss,lr
1,3.8158124685287476,0.000224
2,3.8248748779296875,0.000224
3,3.67593252658844,0.000224
4,3.565744161605835,0.000224
5,3.396724820137024,0.000224
6,3.374202847480774,0.000224
7,3.158749222755432,0.000224
8,3.1738616228103638,0.000224
9,3.116933226585388,0.000224
10,3.012758255004883,0.000224
11,3.0660237073898315,0.000224
12,2.9772698879241943,0.000224
13,2.9478100538253784,0.000224
14,2.9217723608016968,0.000224
15,2.989656686782837,0.000224
16,2.966667890548706,0.000224
17,2.889798402786255,0.000224
18,2.8871304988861084,0.000224
19,2.8046082258224487,0.000224
20,2.8229408264160156,0.000224
21,2.907942771911621,0.000224
22,2.814578413963318,0.000224
23,2.7927002906799316,0.000224
24,2.8402175903320312,0.000224
25,2.7013821601867676,0.000224
26,2.718273878097534,0.000224
27,2.7310715913772583,0.000224
28,2.6967296600341797,0.000224
29,2.5405994653701782,0.000224
30,2.6832040548324585,0.000224
31,2.697669267654419,0.000224
32,2.6541160345077515,0.000224
33,2.700416088104248,0.000224
34,2.7194095849990845,0.000224
35,2.6509592533111572,0.000224
36,2.608541250228882,0.000224
37,2.5978147983551025,0.000224
38,2.609447717666626,0.000224
39,2.659979224205017,0.000224
40,2.677637219429016,0.000224
41,2.522331714630127,0.000224
42,2.632893204689026,0.000224
43,2.6692358255386353,0.000224
44,2.60085928440094,0.000224
45,2.6102219820022583,0.000224
46,2.5890579223632812,0.000224
47,2.6285561323165894,0.000224
48,2.6273696422576904,0.000224
49,2.5994023084640503,0.000224
50,2.61102557182312,0.000224
51,2.6322020292282104,0.000224
52,2.6832056045532227,0.000224
53,2.629566788673401,0.000224
54,2.6049665212631226,0.000224
55,2.5626896619796753,0.000224
56,2.5252373218536377,0.000224
57,2.6131749153137207,0.000224
58,2.4793126583099365,0.000224
59,2.6639204025268555,0.000224
60,2.6325550079345703,0.000224
61,2.675153970718384,0.000224
62,2.593108892440796,0.000224
63,2.551917791366577,0.000224
64,2.6241852045059204,0.000224


==> SOMA_exp2/data/nanogpt/fsam_ortho_muon_stale_momentum_tulu3.csv <==
step,train_loss,lr
1,3.30968976020813,0.000224
2,3.295356273651123,0.000224
3,3.2535709142684937,0.000224
4,3.078025221824646,0.000224
5,2.941341996192932,0.000224
6,3.006887435913086,0.000224
7,3.0187814235687256,0.000224
8,2.94741153717041,0.000224
9,3.0570545196533203,0.000224
10,3.03187894821167,0.000224
11,2.805334448814392,0.000224
12,2.8619168996810913,0.000224
13,2.7010602951049805,0.000224
14,2.8157002925872803,0.000224
15,2.814895272254944,0.000224
16,2.7041598558425903,0.000224
17,2.9420019388198853,0.000224
18,2.532825469970703,0.000224
19,2.6041570901870728,0.000224
20,2.754333734512329,0.000224
21,2.6327013969421387,0.000224
22,2.8872008323669434,0.000224
23,2.6872787475585938,0.000224
24,2.664528965950012,0.000224
25,2.6454529762268066,0.000224
26,2.4803287982940674,0.000224
27,2.7204010486602783,0.000224
28,2.5610175132751465,0.000224
29,2.6070964336395264,0.000224
30,2.682295560836792,0.000224
31,2.5035650730133057,0.000224
32,2.537614107131958,0.000224
33,2.6332151889801025,0.000224
34,2.6357191801071167,0.000224
35,2.567906618118286,0.000224
36,2.5336430072784424,0.000224
37,2.5641000270843506,0.000224
38,2.5966767072677612,0.000224
39,2.4816099405288696,0.000224
40,2.680071234703064,0.000224
41,2.5398457050323486,0.000224
42,2.6413800716400146,0.000224
43,2.6935421228408813,0.000224
44,2.551080584526062,0.000224
45,2.6386979818344116,0.000224
46,2.5907398462295532,0.000224
47,2.352666974067688,0.000224
48,2.4567887783050537,0.000224
49,2.598542332649231,0.000224
50,2.583539128303528,0.000224
51,2.4645522832870483,0.000224
52,2.644055724143982,0.000224
53,2.5071847438812256,0.000224
54,2.4756643772125244,0.000224
55,2.5354270935058594,0.000224
56,2.50346839427948,0.000224
57,2.4175543785095215,0.000224
58,2.473137617111206,0.000224
59,2.5339070558547974,0.000224
60,2.5184298753738403,0.000224
61,2.521905303001404,0.000224
62,2.6095796823501587,0.000224
63,2.408366560935974,0.000224
64,2.6495476961135864,0.000224


==> SOMA_exp2/data/nanogpt/fsam_ortho_muon_tulu3.csv <==
step,train_loss,lr
1,3.9462791681289673,0.000224
2,3.9324913024902344,0.000224
3,3.8716163635253906,0.000224
4,3.715074300765991,0.000224
5,3.5920666456222534,0.000224
6,3.686202645301819,0.000224
7,3.6764196157455444,0.000224
8,3.5525728464126587,0.000224
9,3.7016927003860474,0.000224
10,3.5991897583007812,0.000224
11,3.465449810028076,0.000224
12,3.4649088382720947,0.000224
13,3.2711150646209717,0.000224
14,3.395960211753845,0.000224
15,3.390503406524658,0.000224
16,3.29030442237854,0.000224
17,3.455912470817566,0.000224
18,3.026705265045166,0.000224
19,3.135769844055176,0.000224
20,3.257840156555176,0.000224
21,3.154938578605652,0.000224
22,3.4202041625976562,0.000224
23,3.208999514579773,0.000224
24,3.180403232574463,0.000224
25,3.1159684658050537,0.000224
26,2.985464572906494,0.000224
27,3.2412147521972656,0.000224
28,3.0626434087753296,0.000224
29,3.0625016689300537,0.000224
30,3.2014492750167847,0.000224
31,2.990493416786194,0.000224
32,3.03127121925354,0.000224
33,3.1408112049102783,0.000224
34,3.108806848526001,0.000224
35,3.0786718130111694,0.000224
36,3.031700372695923,0.000224
37,3.019487738609314,0.000224
38,3.0701454877853394,0.000224
39,2.989416003227234,0.000224
40,3.1585062742233276,0.000224
41,3.0102399587631226,0.000224
42,3.119795799255371,0.000224
43,3.175902843475342,0.000224
44,3.049941658973694,0.000224
45,3.1131980419158936,0.000224
46,3.0743348598480225,0.000224
47,2.8416918516159058,0.000224
48,2.952780842781067,0.000224
49,3.049683690071106,0.000224
50,3.0689624547958374,0.000224
51,2.9521729946136475,0.000224
52,3.088882327079773,0.000224
53,2.966796040534973,0.000224
54,2.9236267805099487,0.000224
55,3.000896453857422,0.000224
56,2.9586188793182373,0.000224
57,2.878344416618347,0.000224
58,2.9253865480422974,0.000224
59,2.983858346939087,0.000224
60,3.0088433027267456,0.000224
61,2.9689356088638306,0.000224
62,3.080645203590393,0.000224
63,2.8405216932296753,0.000224
64,3.1379255056381226,0.000224


==> SOMA_exp2/data/nanogpt/fsam_stackmathqa.csv <==
step,train_loss,lr
1,2.7851470708847046,0.000224
2,2.826680541038513,0.000224
3,2.7829532623291016,0.000224
4,2.7828673124313354,0.000224
5,2.802515149116516,0.000224
6,2.779534339904785,0.000224
7,2.671649932861328,0.000224
8,2.7264342308044434,0.000224
9,2.7116031646728516,0.000224
10,2.5999138355255127,0.000224
11,2.712051749229431,0.000224
12,2.6419447660446167,0.000224
13,2.643047332763672,0.000224
14,2.615331530570984,0.000224
15,2.6840518712997437,0.000224
16,2.6808592081069946,0.000224
17,2.602944254875183,0.000224
18,2.6215845346450806,0.000224
19,2.5293139219284058,0.000224
20,2.5452200174331665,0.000224
21,2.6618157625198364,0.000224
22,2.5490492582321167,0.000224
23,2.5389649868011475,0.000224
24,2.59481418132782,0.000224
25,2.4492777585983276,0.000224
26,2.4795939922332764,0.000224
27,2.4938480854034424,0.000224
28,2.4766409397125244,0.000224
29,2.315657615661621,0.000224
30,2.462051749229431,0.000224
31,2.4703811407089233,0.000224
32,2.4355714321136475,0.000224
33,2.495619773864746,0.000224
34,2.4955358505249023,0.000224
35,2.4485394954681396,0.000224
36,2.3939307928085327,0.000224
37,2.398312568664551,0.000224
38,2.4103691577911377,0.000224
39,2.45793354511261,0.000224
40,2.4839380979537964,0.000224
41,2.3262059688568115,0.000224
42,2.4437280893325806,0.000224
43,2.4714521169662476,0.000224
44,2.405084252357483,0.000224
45,2.4216465950012207,0.000224
46,2.400829553604126,0.000224
47,2.4292536973953247,0.000224
48,2.4463599920272827,0.000224
49,2.409537434577942,0.000224
50,2.4147061109542847,0.000224
51,2.4355679750442505,0.000224
52,2.4942222833633423,0.000224
53,2.421183228492737,0.000224
54,2.41886830329895,0.000224
55,2.377454996109009,0.000224
56,2.320338249206543,0.000224
57,2.428062081336975,0.000224
58,2.2871536016464233,0.000224
59,2.475017786026001,0.000224
60,2.449485659599304,0.000224
61,2.4691050052642822,0.000224
62,2.4112048149108887,0.000224
63,2.3649492263793945,0.000224
64,2.445795774459839,0.000224


==> SOMA_exp2/data/nanogpt/fsam_tulu3.csv <==
step,train_loss,lr
1,2.892798900604248,0.000224
2,2.875506281852722,0.000224
3,2.7817373275756836,0.000224
4,2.6209760904312134,0.000224
5,2.63742196559906,0.000224
6,2.6148563623428345,0.000224
7,2.6555267572402954,0.000224
8,2.6546231508255005,0.000224
9,2.758091688156128,0.000224
10,2.7751963138580322,0.000224
11,2.458379030227661,0.000224
12,2.5731921195983887,0.000224
13,2.391018271446228,0.000224
14,2.527060389518738,0.000224
15,2.5486172437667847,0.000224
16,2.4392768144607544,0.000224
17,2.712444305419922,0.000224
18,2.272843837738037,0.000224
19,2.365604877471924,0.000224
20,2.5213550329208374,0.000224
21,2.428702712059021,0.000224
22,2.6350278854370117,0.000224
23,2.4244900941848755,0.000224
24,2.44221568107605,0.000224
25,2.4279062747955322,0.000224
26,2.255049705505371,0.000224
27,2.520862340927124,0.000224
28,2.3471192121505737,0.000224
29,2.4181106090545654,0.000224
30,2.4376187324523926,0.000224
31,2.2795441150665283,0.000224
32,2.357881784439087,0.000224
33,2.4091721773147583,0.000224
34,2.4440600872039795,0.000224
35,2.342829942703247,0.000224
36,2.306726574897766,0.000224
37,2.3706493377685547,0.000224
38,2.391670823097229,0.000224
39,2.2532767057418823,0.000224
40,2.514332413673401,0.000224
41,2.3315082788467407,0.000224
42,2.4324835538864136,0.000224
43,2.483022451400757,0.000224
44,2.31821870803833,0.000224
45,2.4279894828796387,0.000224
46,2.3577463626861572,0.000224
47,2.103659749031067,0.000224
48,2.261572241783142,0.000224
49,2.4114253520965576,0.000224
50,2.372555136680603,0.000224
51,2.2460994720458984,0.000224
52,2.485153555870056,0.000224
53,2.310956358909607,0.000224
54,2.2909480333328247,0.000224
55,2.340085983276367,0.000224
56,2.2933599948883057,0.000224
57,2.2039098739624023,0.000224
58,2.2565165758132935,0.000224
59,2.3496400117874146,0.000224
60,2.2893178462982178,0.000224
61,2.3133713006973267,0.000224
62,2.4022293090820312,0.000224
63,2.238716959953308,0.000224
64,2.448407292366028,0.000224


==> SOMA_exp2/data/nanogpt/muon_codeparrot.csv <==
step,train_loss,lr
1,2.8517338037490845,0.000224
2,2.8334991931915283,0.000224
3,2.5876126289367676,0.000224
4,2.7250527143478394,0.000224
5,2.8968156576156616,0.000224
6,2.831941843032837,0.000224
7,2.639601707458496,0.000224
8,2.5247193574905396,0.000224
9,2.4925376176834106,0.000224
10,2.5206141471862793,0.000224
11,2.5166192054748535,0.000224
12,2.576422095298767,0.000224
13,2.301895260810852,0.000224
14,2.519520401954651,0.000224
15,2.4340693950653076,0.000224
16,2.1884005069732666,0.000224
17,2.182573437690735,0.000224
18,2.1019784212112427,0.000224
19,2.162362217903137,0.000224
20,2.2166303396224976,0.000224
21,2.0826456546783447,0.000224
22,2.096455931663513,0.000224
23,2.225226879119873,0.000224
24,2.0500072240829468,0.000224
25,2.018945038318634,0.000224
26,2.111004054546356,0.000224
27,2.1645853519439697,0.000224
28,2.1856759786605835,0.000224
29,2.14558744430542,0.000224
30,2.0795602798461914,0.000224
31,2.0742992162704468,0.000224
32,2.1488503217697144,0.000224
33,2.0794107913970947,0.000224
34,2.2530205249786377,0.000224
35,1.9655301570892334,0.000224
36,2.1241778135299683,0.000224
37,2.0204915404319763,0.000224
38,1.9595288634300232,0.000224
39,1.9601688385009766,0.000224
40,2.0566049814224243,0.000224
41,2.053710460662842,0.000224
42,2.0646172761917114,0.000224
43,2.002218246459961,0.000224
44,1.9676015973091125,0.000224
45,2.0465636253356934,0.000224
46,1.909205675125122,0.000224
47,1.9026027917861938,0.000224
48,2.0192307233810425,0.000224
49,2.0752549171447754,0.000224
50,2.024701476097107,0.000224
51,2.172350287437439,0.000224
52,1.9718358516693115,0.000224
53,1.9897679090499878,0.000224
54,2.012749433517456,0.000224
55,1.9535085558891296,0.000224
56,2.0258267521858215,0.000224
57,2.164697051048279,0.000224
58,1.9868310689926147,0.000224
59,1.9958646893501282,0.000224
60,2.1866451501846313,0.000224
61,2.0712074041366577,0.000224
62,1.965617835521698,0.000224
63,1.9781917929649353,0.000224
64,2.0545451045036316,0.000224


==> SOMA_exp2/data/nanogpt/muon_musicpile.csv <==
step,train_loss,lr
1,3.7851251363754272,0.000224
2,3.602444291114807,0.000224
3,3.7937979698181152,0.000224
4,3.804544687271118,0.000224
5,3.567590832710266,0.000224
6,3.536097764968872,0.000224
7,3.7480398416519165,0.000224
8,3.5120822191238403,0.000224
9,3.7826822996139526,0.000224
10,3.3370460271835327,0.000224
11,3.6422035694122314,0.000224
12,3.5199742317199707,0.000224
13,3.478673219680786,0.000224
14,3.4391168355941772,0.000224
15,3.419644832611084,0.000224
16,3.5161309242248535,0.000224
17,3.5665132999420166,0.000224
18,3.381381869316101,0.000224
19,3.457109808921814,0.000224
20,3.3521264791488647,0.000224
21,3.494518756866455,0.000224
22,3.476310968399048,0.000224
23,3.141209363937378,0.000224
24,3.3976757526397705,0.000224
25,3.4025784730911255,0.000224
26,3.3185155391693115,0.000224
27,3.3117035627365112,0.000224
28,3.466808319091797,0.000224
29,3.4518866539001465,0.000224
30,3.396112561225891,0.000224
31,3.188382387161255,0.000224
32,3.3332231044769287,0.000224
33,3.4749025106430054,0.000224
34,3.3987659215927124,0.000224
35,3.485018491744995,0.000224
36,3.115599274635315,0.000224
37,3.1940460205078125,0.000224
38,3.269671082496643,0.000224
39,3.3574243783950806,0.000224
40,3.2815691232681274,0.000224
41,3.47813618183136,0.000224
42,3.2104510068893433,0.000224
43,3.337119936943054,0.000224
44,3.348149061203003,0.000224
45,3.2284092903137207,0.000224
46,3.2995537519454956,0.000224
47,3.6374118328094482,0.000224
48,3.2037538290023804,0.000224
49,3.206623673439026,0.000224
50,3.225261688232422,0.000224
51,3.1699360609054565,0.000224
52,3.387076258659363,0.000224
53,3.2136499881744385,0.000224
54,3.298241138458252,0.000224
55,3.252394437789917,0.000224
56,3.380068302154541,0.000224
57,3.4089152812957764,0.000224
58,3.2286711931228638,0.000224
59,3.4220223426818848,0.000224
60,3.3242727518081665,0.000224
61,3.5255573987960815,0.000224
62,3.353156566619873,0.000224
63,3.110382080078125,0.000224
64,3.4974679946899414,0.000224


==> SOMA_exp2/data/nanogpt/muon_sam_codeparrot.csv <==
step,train_loss,lr
1,2.839829683303833,0.000224
2,2.8226460218429565,0.000224
3,2.5818912982940674,0.000224
4,2.7371124029159546,0.000224
5,2.9384795427322388,0.000224
6,2.968361496925354,0.000224
7,2.6961958408355713,0.000224
8,2.592035412788391,0.000224
9,2.5111746788024902,0.000224
10,2.559257984161377,0.000224
11,2.5573548078536987,0.000224
12,2.5907987356185913,0.000224
13,2.324612617492676,0.000224
14,2.548724412918091,0.000224
15,2.460828185081482,0.000224
16,2.206668972969055,0.000224
17,2.19903564453125,0.000224
18,2.1037046909332275,0.000224
19,2.178388476371765,0.000224
20,2.2250181436538696,0.000224
21,2.0978493690490723,0.000224
22,2.1121329069137573,0.000224
23,2.2357795238494873,0.000224
24,2.061934173107147,0.000224
25,2.029472231864929,0.000224
26,2.1227081418037415,0.000224
27,2.1754252910614014,0.000224
28,2.1899060010910034,0.000224
29,2.154324173927307,0.000224
30,2.0910337567329407,0.000224
31,2.079124331474304,0.000224
32,2.162315249443054,0.000224
33,2.087104082107544,0.000224
34,2.2617443799972534,0.000224
35,1.9781031608581543,0.000224
36,2.1374062299728394,0.000224
37,2.02823269367218,0.000224
38,1.966547667980194,0.000224
39,1.9710924625396729,0.000224
40,2.064346432685852,0.000224
41,2.0572919845581055,0.000224
42,2.079484701156616,0.000224
43,2.0078752636909485,0.000224
44,1.9763774871826172,0.000224
45,2.0537983179092407,0.000224
46,1.9139519929885864,0.000224
47,1.9107023477554321,0.000224
48,2.0325565934181213,0.000224
49,2.0811580419540405,0.000224
50,2.0343854427337646,0.000224
51,2.1770697832107544,0.000224
52,1.9785816669464111,0.000224
53,1.993425726890564,0.000224
54,2.0178380012512207,0.000224
55,1.9622886180877686,0.000224
56,2.028800666332245,0.000224
57,2.1686506271362305,0.000224
58,1.9934498071670532,0.000224
59,2.0001532435417175,0.000224
60,2.188089966773987,0.000224
61,2.0775727033615112,0.000224
62,1.973164677619934,0.000224
63,1.9839284420013428,0.000224
64,2.0625553727149963,0.000224


==> SOMA_exp2/data/nanogpt/muon_sam_musicpile.csv <==
step,train_loss,lr
1,3.7904855012893677,0.000224
2,3.6032094955444336,0.000224
3,3.8032182455062866,0.000224
4,3.810088634490967,0.000224
5,3.5679738521575928,0.000224
6,3.5338151454925537,0.000224
7,3.7529516220092773,0.000224
8,3.5223658084869385,0.000224
9,3.7884714603424072,0.000224
10,3.3357189893722534,0.000224
11,3.643976926803589,0.000224
12,3.5322479009628296,0.000224
13,3.4732186794281006,0.000224
14,3.449217677116394,0.000224
15,3.4311275482177734,0.000224
16,3.520555257797241,0.000224
17,3.5665557384490967,0.000224
18,3.3842296600341797,0.000224
19,3.4571019411087036,0.000224
20,3.3567745685577393,0.000224
21,3.494456648826599,0.000224
22,3.471075177192688,0.000224
23,3.1463817358016968,0.000224
24,3.4015374183654785,0.000224
25,3.4051986932754517,0.000224
26,3.317448854446411,0.000224
27,3.3152928352355957,0.000224
28,3.4652966260910034,0.000224
29,3.4491496086120605,0.000224
30,3.4041143655776978,0.000224
31,3.1903069019317627,0.000224
32,3.3302977085113525,0.000224
33,3.475865602493286,0.000224
34,3.3984053134918213,0.000224
35,3.491150975227356,0.000224
36,3.1189346313476562,0.000224
37,3.193907618522644,0.000224
38,3.2654831409454346,0.000224
39,3.3613929748535156,0.000224
40,3.284701704978943,0.000224
41,3.4872015714645386,0.000224
42,3.2167757749557495,0.000224
43,3.336209774017334,0.000224
44,3.3432220220565796,0.000224
45,3.2304753065109253,0.000224
46,3.302408456802368,0.000224
47,3.644360661506653,0.000224
48,3.2045339345932007,0.000224
49,3.202471375465393,0.000224
50,3.227476119995117,0.000224
51,3.171344757080078,0.000224
52,3.3908300399780273,0.000224
53,3.214433431625366,0.000224
54,3.29804265499115,0.000224
55,3.259245753288269,0.000224
56,3.3833969831466675,0.000224
57,3.403988003730774,0.000224
58,3.2308156490325928,0.000224
59,3.425532341003418,0.000224
60,3.3261502981185913,0.000224
61,3.5293997526168823,0.000224
62,3.3609890937805176,0.000224
63,3.1130642890930176,0.000224
64,3.5030016899108887,0.000224


==> SOMA_exp2/data/nanogpt/muon_sam_stackmathqa.csv <==
step,train_loss,lr
1,3.781530976295471,0.000224
2,3.7903664112091064,0.000224
3,3.6311700344085693,0.000224
4,3.522258758544922,0.000224
5,3.395559072494507,0.000224
6,3.3934627771377563,0.000224
7,3.1750285625457764,0.000224
8,3.1597070693969727,0.000224
9,3.1121835708618164,0.000224
10,3.004316210746765,0.000224
11,3.0586739778518677,0.000224
12,2.966239094734192,0.000224
13,2.950073719024658,0.000224
14,2.9204275608062744,0.000224
15,2.9803189039230347,0.000224
16,2.959534764289856,0.000224
17,2.877740502357483,0.000224
18,2.8757071495056152,0.000224
19,2.7987736463546753,0.000224
20,2.809537649154663,0.000224
21,2.905500054359436,0.000224
22,2.8015129566192627,0.000224
23,2.79168701171875,0.000224
24,2.827980399131775,0.000224
25,2.6887333393096924,0.000224
26,2.706462264060974,0.000224
27,2.7179449796676636,0.000224
28,2.6890037059783936,0.000224
29,2.532674551010132,0.000224
30,2.671920657157898,0.000224
31,2.6841732263565063,0.000224
32,2.6369014978408813,0.000224
33,2.6882814168930054,0.000224
34,2.71357262134552,0.000224
35,2.6393656730651855,0.000224
36,2.600049614906311,0.000224
37,2.5865317583084106,0.000224
38,2.6030094623565674,0.000224
39,2.651383399963379,0.000224
40,2.6681084632873535,0.000224
41,2.513067126274109,0.000224
42,2.6284528970718384,0.000224
43,2.659586787223816,0.000224
44,2.599566102027893,0.000224
45,2.601182460784912,0.000224
46,2.5814062356948853,0.000224
47,2.6199344396591187,0.000224
48,2.622971296310425,0.000224
49,2.5849469900131226,0.000224
50,2.600456476211548,0.000224
51,2.6238328218460083,0.000224
52,2.6787303686141968,0.000224
53,2.618331551551819,0.000224
54,2.5953421592712402,0.000224
55,2.5541317462921143,0.000224
56,2.517462134361267,0.000224
57,2.602980136871338,0.000224
58,2.4710607528686523,0.000224
59,2.6578786373138428,0.000224
60,2.6294244527816772,0.000224
61,2.6703919172286987,0.000224
62,2.583393692970276,0.000224
63,2.5439568758010864,0.000224
64,2.6152684688568115,0.000224


==> SOMA_exp2/data/nanogpt/muon_sam_tulu3.csv <==
step,train_loss,lr
1,3.2832818031311035,0.000224
2,3.266894578933716,0.000224
3,3.2376948595046997,0.000224
4,3.0445148944854736,0.000224
5,2.9445196390151978,0.000224
6,3.011602520942688,0.000224
7,3.013418674468994,0.000224
8,2.938598871231079,0.000224
9,3.04598331451416,0.000224
10,3.03037691116333,0.000224
11,2.8043956756591797,0.000224
12,2.853697180747986,0.000224
13,2.6933226585388184,0.000224
14,2.8103246688842773,0.000224
15,2.8058488368988037,0.000224
16,2.708416700363159,0.000224
17,2.9321835041046143,0.000224
18,2.525339722633362,0.000224
19,2.5952717065811157,0.000224
20,2.74731183052063,0.000224
21,2.6321463584899902,0.000224
22,2.8805774450302124,0.000224
23,2.6773793697357178,0.000224
24,2.6628870964050293,0.000224
25,2.6410348415374756,0.000224
26,2.477473497390747,0.000224
27,2.716315984725952,0.000224
28,2.5521687269210815,0.000224
29,2.595284104347229,0.000224
30,2.675313115119934,0.000224
31,2.4989802837371826,0.000224
32,2.54056453704834,0.000224
33,2.6341134309768677,0.000224
34,2.632013201713562,0.000224
35,2.560871124267578,0.000224
36,2.5293184518814087,0.000224
37,2.5594139099121094,0.000224
38,2.5945149660110474,0.000224
39,2.477902054786682,0.000224
40,2.678684711456299,0.000224
41,2.533789038658142,0.000224
42,2.6370004415512085,0.000224
43,2.6865415573120117,0.000224
44,2.5329190492630005,0.000224
45,2.636223316192627,0.000224
46,2.5807241201400757,0.000224
47,2.340269446372986,0.000224
48,2.463505506515503,0.000224
49,2.5934205055236816,0.000224
50,2.584860920906067,0.000224
51,2.456044554710388,0.000224
52,2.6412107944488525,0.000224
53,2.501733183860779,0.000224
54,2.477970242500305,0.000224
55,2.524595022201538,0.000224
56,2.4963274002075195,0.000224
57,2.4071446657180786,0.000224
58,2.462783932685852,0.000224
59,2.533888578414917,0.000224
60,2.514784574508667,0.000224
61,2.5178767442703247,0.000224
62,2.6044259071350098,0.000224
63,2.4063355922698975,0.000224
64,2.6499937772750854,0.000224


==> SOMA_exp2/data/nanogpt/muon_stackmathqa.csv <==
step,train_loss,lr
1,3.799638271331787,0.000224
2,3.8110904693603516,0.000224
3,3.6384271383285522,0.000224
4,3.5429292917251587,0.000224
5,3.397860884666443,0.000224
6,3.3754345178604126,0.000224
7,3.1719735860824585,0.000224
8,3.1626516580581665,0.000224
9,3.1137701272964478,0.000224
10,2.9995609521865845,0.000224
11,3.0492724180221558,0.000224
12,2.9660521745681763,0.000224
13,2.9480042457580566,0.000224
14,2.912828803062439,0.000224
15,2.978206992149353,0.000224
16,2.9596104621887207,0.000224
17,2.8825381994247437,0.000224
18,2.874681830406189,0.000224
19,2.798149824142456,0.000224
20,2.809815526008606,0.000224
21,2.9072489738464355,0.000224
22,2.799674153327942,0.000224
23,2.7875547409057617,0.000224
24,2.8300161361694336,0.000224
25,2.685537099838257,0.000224
26,2.7052031755447388,0.000224
27,2.7168201208114624,0.000224
28,2.6874022483825684,0.000224
29,2.5259692668914795,0.000224
30,2.6713027954101562,0.000224
31,2.6847652196884155,0.000224
32,2.641614317893982,0.000224
33,2.693337917327881,0.000224
34,2.7057535648345947,0.000224
35,2.642920970916748,0.000224
36,2.595967173576355,0.000224
37,2.5892820358276367,0.000224
38,2.6105008125305176,0.000224
39,2.65004301071167,0.000224
40,2.671214461326599,0.000224
41,2.5128856897354126,0.000224
42,2.6255677938461304,0.000224
43,2.6580933332443237,0.000224
44,2.598545789718628,0.000224
45,2.6060597896575928,0.000224
46,2.5828330516815186,0.000224
47,2.6222176551818848,0.000224
48,2.6228444576263428,0.000224
49,2.586781144142151,0.000224
50,2.6064079999923706,0.000224
51,2.625147581100464,0.000224
52,2.6742504835128784,0.000224
53,2.616568088531494,0.000224
54,2.5951684713363647,0.000224
55,2.550950765609741,0.000224
56,2.515851616859436,0.000224
57,2.6071008443832397,0.000224
58,2.4686325788497925,0.000224
59,2.6543959379196167,0.000224
60,2.6268672943115234,0.000224
61,2.6646335124969482,0.000224
62,2.587426543235779,0.000224
63,2.5410268306732178,0.000224
64,2.6174298524856567,0.000224


==> SOMA_exp2/data/nanogpt/muon_tulu3.csv <==
step,train_loss,lr
1,3.287212371826172,0.000224
2,3.262902021408081,0.000224
3,3.238589644432068,0.000224
4,3.0482081174850464,0.000224
5,2.923261523246765,0.000224
6,3.0233949422836304,0.000224
7,3.0287498235702515,0.000224
8,2.9514503479003906,0.000224
9,3.0586318969726562,0.000224
10,3.03205668926239,0.000224
11,2.8131916522979736,0.000224
12,2.8569061756134033,0.000224
13,2.698544144630432,0.000224
14,2.807320713996887,0.000224
15,2.81150484085083,0.000224
16,2.7015256881713867,0.000224
17,2.9383033514022827,0.000224
18,2.522567391395569,0.000224
19,2.6010005474090576,0.000224
20,2.7472065687179565,0.000224
21,2.631231665611267,0.000224
22,2.8790045976638794,0.000224
23,2.676623821258545,0.000224
24,2.6632622480392456,0.000224
25,2.63323712348938,0.000224
26,2.4777666330337524,0.000224
27,2.7113659381866455,0.000224
28,2.5517927408218384,0.000224
29,2.5978516340255737,0.000224
30,2.67497456073761,0.000224
31,2.4940351247787476,0.000224
32,2.5356043577194214,0.000224
33,2.6224924325942993,0.000224
34,2.6249303817749023,0.000224
35,2.5617623329162598,0.000224
36,2.5274720191955566,0.000224
37,2.5631396770477295,0.000224
38,2.590467095375061,0.000224
39,2.4751601219177246,0.000224
40,2.676337242126465,0.000224
41,2.5306233167648315,0.000224
42,2.62797212600708,0.000224
43,2.6906508207321167,0.000224
44,2.5358681678771973,0.000224
45,2.633148670196533,0.000224
46,2.579450488090515,0.000224
47,2.3417351245880127,0.000224
48,2.455039858818054,0.000224
49,2.592757225036621,0.000224
50,2.575903058052063,0.000224
51,2.4544371366500854,0.000224
52,2.6388415098190308,0.000224
53,2.4984668493270874,0.000224
54,2.469125509262085,0.000224
55,2.5222514867782593,0.000224
56,2.4950976371765137,0.000224
57,2.407902956008911,0.000224
58,2.462337851524353,0.000224
59,2.5263746976852417,0.000224
60,2.510926604270935,0.000224
61,2.5201421976089478,0.000224
62,2.60188889503479,0.000224
63,2.400687575340271,0.000224
64,2.6465704441070557,0.000224


==> SOMA_exp2/data/nanogpt/randsam_muon_codeparrot.csv <==
step,train_loss,lr
1,3.5007898807525635,0.000224
2,3.461915969848633,0.000224
3,3.206047773361206,0.000224
4,3.402862787246704,0.000224
5,3.583989143371582,0.000224
6,3.4340171813964844,0.000224
7,3.330857038497925,0.000224
8,3.2034943103790283,0.000224
9,3.0812597274780273,0.000224
10,3.169822335243225,0.000224
11,3.1466625928878784,0.000224
12,3.2055388689041138,0.000224
13,2.9434398412704468,0.000224
14,3.1541656255722046,0.000224
15,3.0632060766220093,0.000224
16,2.7662198543548584,0.000224
17,2.7703903913497925,0.000224
18,2.690810441970825,0.000224
19,2.7595142126083374,0.000224
20,2.8044493198394775,0.000224
21,2.6423338651657104,0.000224
22,2.629903793334961,0.000224
23,2.7888413667678833,0.000224
24,2.6294060945510864,0.000224
25,2.5595229864120483,0.000224
26,2.6548454761505127,0.000224
27,2.723684310913086,0.000224
28,2.7667242288589478,0.000224
29,2.6997889280319214,0.000224
30,2.6236255168914795,0.000224
31,2.5943764448165894,0.000224
32,2.6964415311813354,0.000224
33,2.6295727491378784,0.000224
34,2.8187384605407715,0.000224
35,2.4486337900161743,0.000224
36,2.6576815843582153,0.000224
37,2.5338836908340454,0.000224
38,2.4545122385025024,0.000224
39,2.4557636976242065,0.000224
40,2.578151822090149,0.000224
41,2.5743178129196167,0.000224
42,2.570926547050476,0.000224
43,2.475976586341858,0.000224
44,2.4218472242355347,0.000224
45,2.5866488218307495,0.000224
46,2.3784619569778442,0.000224
47,2.3590891361236572,0.000224
48,2.5012439489364624,0.000224
49,2.5759774446487427,0.000224
50,2.5151742696762085,0.000224
51,2.6608155965805054,0.000224
52,2.470906972885132,0.000224
53,2.4527335166931152,0.000224
54,2.476166844367981,0.000224
55,2.405507802963257,0.000224
56,2.488864779472351,0.000224
57,2.6547603607177734,0.000224
58,2.447499990463257,0.000224
59,2.4588816165924072,0.000224
60,2.6792837381362915,0.000224
61,2.5569435358047485,0.000224
62,2.4155359268188477,0.000224
63,2.453254222869873,0.000224
64,2.5311338901519775,0.000224


==> SOMA_exp2/data/nanogpt/randsam_muon_musicpile.csv <==
step,train_loss,lr
1,4.345974922180176,0.000224
2,4.110810995101929,0.000224
3,4.26771879196167,0.000224
4,4.297757148742676,0.000224
5,4.102076530456543,0.000224
6,3.9842125177383423,0.000224
7,4.253433704376221,0.000224
8,3.9862693548202515,0.000224
9,4.289556264877319,0.000224
10,3.8033390045166016,0.000224
11,4.129376173019409,0.000224
12,3.992551565170288,0.000224
13,3.9178465604782104,0.000224
14,3.8889986276626587,0.000224
15,3.861250400543213,0.000224
16,3.9793955087661743,0.000224
17,4.0066564083099365,0.000224
18,3.8235254287719727,0.000224
19,3.913559675216675,0.000224
20,3.810141921043396,0.000224
21,3.96319043636322,0.000224
22,3.9277737140655518,0.000224
23,3.5686510801315308,0.000224
24,3.822192072868347,0.000224
25,3.8499146699905396,0.000224
26,3.753195285797119,0.000224
27,3.776508927345276,0.000224
28,3.9362279176712036,0.000224
29,3.906048893928528,0.000224
30,3.8487439155578613,0.000224
31,3.5896873474121094,0.000224
32,3.7533196210861206,0.000224
33,3.9292789697647095,0.000224
34,3.8358715772628784,0.000224
35,3.9564108848571777,0.000224
36,3.5210193395614624,0.000224
37,3.629997134208679,0.000224
38,3.693743109703064,0.000224
39,3.7839070558547974,0.000224
40,3.72142493724823,0.000224
41,3.9225131273269653,0.000224
42,3.627335786819458,0.000224
43,3.773300290107727,0.000224
44,3.7713361978530884,0.000224
45,3.6446038484573364,0.000224
46,3.7128223180770874,0.000224
47,4.113763093948364,0.000224
48,3.58564555644989,0.000224
49,3.610441207885742,0.000224
50,3.626163125038147,0.000224
51,3.579683780670166,0.000224
52,3.839426636695862,0.000224
53,3.60900342464447,0.000224
54,3.718295931816101,0.000224
55,3.6680935621261597,0.000224
56,3.8070504665374756,0.000224
57,3.823988437652588,0.000224
58,3.685246467590332,0.000224
59,3.854451894760132,0.000224
60,3.7358944416046143,0.000224
61,3.9700706005096436,0.000224
62,3.7863895893096924,0.000224
63,3.5527467727661133,0.000224
64,3.93306827545166,0.000224


==> SOMA_exp2/data/nanogpt/randsam_muon_stackmathqa.csv <==
step,train_loss,lr
1,4.740351915359497,0.000224
2,4.704306364059448,0.000224
3,4.453340530395508,0.000224
4,4.407068967819214,0.000224
5,4.247910737991333,0.000224
6,4.258687734603882,0.000224
7,3.9294615983963013,0.000224
8,3.9568519592285156,0.000224
9,3.8720953464508057,0.000224
10,3.7189412117004395,0.000224
11,3.7281380891799927,0.000224
12,3.627483367919922,0.000224
13,3.5525749921798706,0.000224
14,3.512472629547119,0.000224
15,3.617754817008972,0.000224
16,3.513611078262329,0.000224
17,3.449126958847046,0.000224
18,3.4001885652542114,0.000224
19,3.3578877449035645,0.000224
20,3.3220688104629517,0.000224
21,3.38014817237854,0.000224
22,3.340334177017212,0.000224
23,3.288869857788086,0.000224
24,3.2900649309158325,0.000224
25,3.1838184595108032,0.000224
26,3.163877487182617,0.000224
27,3.2023743391036987,0.000224
28,3.153468608856201,0.000224
29,2.969220757484436,0.000224
30,3.134489893913269,0.000224
31,3.106973648071289,0.000224
32,3.077650308609009,0.000224
33,3.0856984853744507,0.000224
34,3.121991515159607,0.000224
35,3.0285855531692505,0.000224
36,3.008682608604431,0.000224
37,2.9842907190322876,0.000224
38,3.002342939376831,0.000224
39,3.042314052581787,0.000224
40,3.0378535985946655,0.000224
41,2.8987592458724976,0.000224
42,2.9945098161697388,0.000224
43,3.0318827629089355,0.000224
44,2.9730052947998047,0.000224
45,2.9588992595672607,0.000224
46,2.963934540748596,0.000224
47,2.994065523147583,0.000224
48,2.9926419258117676,0.000224
49,2.957176923751831,0.000224
50,2.9734479188919067,0.000224
51,2.988442063331604,0.000224
52,3.0482977628707886,0.000224
53,3.000661849975586,0.000224
54,2.9469070434570312,0.000224
55,2.9100855588912964,0.000224
56,2.8740696907043457,0.000224
57,2.9543087482452393,0.000224
58,2.8533066511154175,0.000224
59,3.0325796604156494,0.000224
60,2.9959840774536133,0.000224
61,3.0518734455108643,0.000224
62,2.9467098712921143,0.000224
63,2.8921762704849243,0.000224
64,2.978008985519409,0.000224


==> SOMA_exp2/data/nanogpt/randsam_muon_tulu3.csv <==
step,train_loss,lr
1,3.919962525367737,0.000224
2,3.888328194618225,0.000224
3,3.832228660583496,0.000224
4,3.6616249084472656,0.000224
5,3.5186127424240112,0.000224
6,3.6326630115509033,0.000224
7,3.659514904022217,0.000224
8,3.523708939552307,0.000224
9,3.662996292114258,0.000224
10,3.5751434564590454,0.000224
11,3.445694327354431,0.000224
12,3.424896717071533,0.000224
13,3.2461366653442383,0.000224
14,3.386701822280884,0.000224
15,3.3638882637023926,0.000224
16,3.2643585205078125,0.000224
17,3.437572717666626,0.000224
18,3.0181984901428223,0.000224
19,3.119372248649597,0.000224
20,3.239234685897827,0.000224
21,3.1268376111984253,0.000224
22,3.401228666305542,0.000224
23,3.1913217306137085,0.000224
24,3.1584253311157227,0.000224
25,3.097555637359619,0.000224
26,2.97156023979187,0.000224
27,3.220329165458679,0.000224
28,3.041080117225647,0.000224
29,3.038667321205139,0.000224
30,3.1810487508773804,0.000224
31,2.9721864461898804,0.000224
32,3.019306778907776,0.000224
33,3.118129253387451,0.000224
34,3.0892633199691772,0.000224
35,3.0535284280776978,0.000224
36,3.00180983543396,0.000224
37,3.005896210670471,0.000224
38,3.0389620065689087,0.000224
39,2.965721011161804,0.000224
40,3.130773425102234,0.000224
41,2.9928499460220337,0.000224
42,3.1013023853302,0.000224
43,3.151120185852051,0.000224
44,3.0142070055007935,0.000224
45,3.0721248388290405,0.000224
46,3.0463333129882812,0.000224
47,2.8163564205169678,0.000224
48,2.9226529598236084,0.000224
49,3.026619076728821,0.000224
50,3.0466352701187134,0.000224
51,2.9173818826675415,0.000224
52,3.0540552139282227,0.000224
53,2.935381531715393,0.000224
54,2.8977352380752563,0.000224
55,2.9621294736862183,0.000224
56,2.9332876205444336,0.000224
57,2.8390637636184692,0.000224
58,2.9074681997299194,0.000224
59,2.9532052278518677,0.000224
60,2.974687933921814,0.000224
61,2.9407944679260254,0.000224
62,3.0499340295791626,0.000224
63,2.819061517715454,0.000224
64,3.112805485725403,0.000224


==> SOMA_exp2/data/nanogpt/sam_codeparrot.csv <==
step,train_loss,lr
1,2.3826727867126465,0.000224
2,2.2853676080703735,0.000224
3,2.066075921058655,0.000224
4,2.095145344734192,0.000224
5,2.5850939750671387,0.000224
6,2.2120312452316284,0.000224
7,2.049196481704712,0.000224
8,2.0705983638763428,0.000224
9,1.9930305480957031,0.000224
10,2.0950774550437927,0.000224
11,2.152605891227722,0.000224
12,2.199013590812683,0.000224
13,1.930335283279419,0.000224
14,2.1467559337615967,0.000224
15,2.0750626921653748,0.000224
16,1.8455248475074768,0.000224
17,1.8628871440887451,0.000224
18,1.751591444015503,0.000224
19,1.8315975069999695,0.000224
20,1.8924407362937927,0.000224
21,1.7535359859466553,0.000224
22,1.7888518571853638,0.000224
23,1.9101998805999756,0.000224
24,1.7463422417640686,0.000224
25,1.7027361392974854,0.000224
26,1.8212581872940063,0.000224
27,1.8468057513237,0.000224
28,1.863917052745819,0.000224
29,1.8499876260757446,0.000224
30,1.7755908966064453,0.000224
31,1.7717187404632568,0.000224
32,1.8322006464004517,0.000224
33,1.7651469707489014,0.000224
34,1.935829520225525,0.000224
35,1.6888315677642822,0.000224
36,1.8275461792945862,0.000224
37,1.7428507208824158,0.000224
38,1.6745123863220215,0.000224
39,1.6855714917182922,0.000224
40,1.7551369667053223,0.000224
41,1.759010374546051,0.000224
42,1.7778245210647583,0.000224
43,1.7207557559013367,0.000224
44,1.7007444500923157,0.000224
45,1.7380030155181885,0.000224
46,1.6340936422348022,0.000224
47,1.6433045268058777,0.000224
48,1.744364857673645,0.000224
49,1.7817901372909546,0.000224
50,1.7460044026374817,0.000224
51,1.8731262683868408,0.000224
52,1.6827653646469116,0.000224
53,1.7124730348587036,0.000224
54,1.7498496770858765,0.000224
55,1.6900721788406372,0.000224
56,1.7618046402931213,0.000224
57,1.8577663898468018,0.000224
58,1.7100386023521423,0.000224
59,1.7271355986595154,0.000224
60,1.8960336446762085,0.000224
61,1.7804754972457886,0.000224
62,1.7049270272254944,0.000224
63,1.7099191546440125,0.000224
64,1.790402889251709,0.000224


==> SOMA_exp2/data/nanogpt/sam_musicpile.csv <==
step,train_loss,lr
1,3.623184561729431,0.000224
2,3.457199811935425,0.000224
3,3.679335355758667,0.000224
4,3.7090030908584595,0.000224
5,3.458115577697754,0.000224
6,3.412898063659668,0.000224
7,3.5859386920928955,0.000224
8,3.3934638500213623,0.000224
9,3.6345306634902954,0.000224
10,3.1685385704040527,0.000224
11,3.5134562253952026,0.000224
12,3.379861354827881,0.000224
13,3.3634934425354004,0.000224
14,3.308696746826172,0.000224
15,3.2786805629730225,0.000224
16,3.3447035551071167,0.000224
17,3.4069560766220093,0.000224
18,3.2355453968048096,0.000224
19,3.311100721359253,0.000224
20,3.185868978500366,0.000224
21,3.3567733764648438,0.000224
22,3.339933753013611,0.000224
23,2.9800069332122803,0.000224
24,3.2659289836883545,0.000224
25,3.2591644525527954,0.000224
26,3.1904168128967285,0.000224
27,3.174886703491211,0.000224
28,3.280754327774048,0.000224
29,3.273207902908325,0.000224
30,3.2079925537109375,0.000224
31,3.0626314878463745,0.000224
32,3.1583666801452637,0.000224
33,3.325410485267639,0.000224
34,3.257800340652466,0.000224
35,3.340218663215637,0.000224
36,2.957528591156006,0.000224
37,3.0412312746047974,0.000224
38,3.1274564266204834,0.000224
39,3.201462149620056,0.000224
40,3.1278656721115112,0.000224
41,3.315928816795349,0.000224
42,3.085958242416382,0.000224
43,3.1839206218719482,0.000224
44,3.183903217315674,0.000224
45,3.080594301223755,0.000224
46,3.1536413431167603,0.000224
47,3.487253189086914,0.000224
48,3.0903189182281494,0.000224
49,3.0465497970581055,0.000224
50,3.0629072189331055,0.000224
51,3.018506646156311,0.000224
52,3.24822735786438,0.000224
53,3.0506054162979126,0.000224
54,3.145954728126526,0.000224
55,3.1043444871902466,0.000224
56,3.2479724884033203,0.000224
57,3.2531068325042725,0.000224
58,3.099241852760315,0.000224
59,3.2848914861679077,0.000224
60,3.1685595512390137,0.000224
61,3.3613932132720947,0.000224
62,3.1772165298461914,0.000224
63,2.93442702293396,0.000224
64,3.3634825944900513,0.000224


==> SOMA_exp2/data/nanogpt/sam_stackmathqa.csv <==
step,train_loss,lr
1,2.785462975502014,0.000224
2,2.8262009620666504,0.000224
3,2.784020781517029,0.000224
4,2.782994508743286,0.000224
5,2.8040672540664673,0.000224
6,2.783021092414856,0.000224
7,2.674464702606201,0.000224
8,2.7297191619873047,0.000224
9,2.7120078802108765,0.000224
10,2.601523518562317,0.000224
11,2.711219310760498,0.000224
12,2.6425435543060303,0.000224
13,2.6435654163360596,0.000224
14,2.6162991523742676,0.000224
15,2.6834347248077393,0.000224
16,2.679649591445923,0.000224
17,2.6023730039596558,0.000224
18,2.6198993921279907,0.000224
19,2.5301971435546875,0.000224
20,2.5455299615859985,0.000224
21,2.6619144678115845,0.000224
22,2.5505186319351196,0.000224
23,2.5377472639083862,0.000224
24,2.5960683822631836,0.000224
25,2.451583981513977,0.000224
26,2.4813296794891357,0.000224
27,2.495041251182556,0.000224
28,2.477812886238098,0.000224
29,2.31574809551239,0.000224
30,2.4641565084457397,0.000224
31,2.4706255197525024,0.000224
32,2.4369192123413086,0.000224
33,2.4965752363204956,0.000224
34,2.4951157569885254,0.000224
35,2.4471380710601807,0.000224
36,2.3942322731018066,0.000224
37,2.39911425113678,0.000224
38,2.4108595848083496,0.000224
39,2.4582929611206055,0.000224
40,2.483688235282898,0.000224
41,2.3259071111679077,0.000224
42,2.4423614740371704,0.000224
43,2.471808433532715,0.000224
44,2.406513214111328,0.000224
45,2.4220885038375854,0.000224
46,2.4006201028823853,0.000224
47,2.428876519203186,0.000224
48,2.446558356285095,0.000224
49,2.4095046520233154,0.000224
50,2.4160971641540527,0.000224
51,2.4360239505767822,0.000224
52,2.4932321310043335,0.000224
53,2.4217108488082886,0.000224
54,2.4192874431610107,0.000224
55,2.376895546913147,0.000224
56,2.321008563041687,0.000224
57,2.429173231124878,0.000224
58,2.2866283655166626,0.000224
59,2.475445508956909,0.000224
60,2.4483602046966553,0.000224
61,2.469775915145874,0.000224
62,2.41178297996521,0.000224
63,2.364387273788452,0.000224
64,2.4446717500686646,0.000224


==> SOMA_exp2/data/nanogpt/sam_tulu3.csv <==
step,train_loss,lr
1,2.8929606676101685,0.000224
2,2.875306010246277,0.000224
3,2.7816821336746216,0.000224
4,2.621436595916748,0.000224
5,2.635455012321472,0.000224
6,2.614185333251953,0.000224
7,2.6550055742263794,0.000224
8,2.6547902822494507,0.000224
9,2.7587374448776245,0.000224
10,2.7744345664978027,0.000224
11,2.4584476947784424,0.000224
12,2.5731887817382812,0.000224
13,2.3922876119613647,0.000224
14,2.528785228729248,0.000224
15,2.5501580238342285,0.000224
16,2.438356041908264,0.000224
17,2.7124582529067993,0.000224
18,2.2744795083999634,0.000224
19,2.3645434379577637,0.000224
20,2.520120143890381,0.000224
21,2.4287394285202026,0.000224
22,2.6349061727523804,0.000224
23,2.4238070249557495,0.000224
24,2.4410029649734497,0.000224
25,2.4285820722579956,0.000224
26,2.254109263420105,0.000224
27,2.5196073055267334,0.000224
28,2.3473790884017944,0.000224
29,2.416773557662964,0.000224
30,2.4364516735076904,0.000224
31,2.280138611793518,0.000224
32,2.3591771125793457,0.000224
33,2.4102587699890137,0.000224
34,2.444334626197815,0.000224
35,2.3453394174575806,0.000224
36,2.305904984474182,0.000224
37,2.370062232017517,0.000224
38,2.39152729511261,0.000224
39,2.2537158727645874,0.000224
40,2.5142431259155273,0.000224
41,2.3319270610809326,0.000224
42,2.432464361190796,0.000224
43,2.4830923080444336,0.000224
44,2.3185008764266968,0.000224
45,2.4299488067626953,0.000224
46,2.358783006668091,0.000224
47,2.103534698486328,0.000224
48,2.261831521987915,0.000224
49,2.4113441705703735,0.000224
50,2.3722881078720093,0.000224
51,2.2459564208984375,0.000224
52,2.485570192337036,0.000224
53,2.3105708360671997,0.000224
54,2.290000081062317,0.000224
55,2.3393378257751465,0.000224
56,2.292715907096863,0.000224
57,2.203693151473999,0.000224
58,2.2555938959121704,0.000224
59,2.350626826286316,0.000224
60,2.2897510528564453,0.000224
61,2.314127564430237,0.000224
62,2.4007973670959473,0.000224
63,2.239667773246765,0.000224
64,2.4483983516693115,0.000224


==> SOMA_exp2/data/nanogpt/sgd_codeparrot.csv <==
step,train_loss,lr
1,8.88485050201416,0.000224
2,8.871211051940918,0.000224
3,8.852169036865234,0.000224
4,8.735499858856201,0.000224
5,8.711190700531006,0.000224
6,8.74776554107666,0.000224
7,8.730379104614258,0.000224
8,8.6790771484375,0.000224
9,8.552696704864502,0.000224
10,8.601587772369385,0.000224
11,8.609354972839355,0.000224
12,8.52999496459961,0.000224
13,8.519453048706055,0.000224
14,8.514711380004883,0.000224
15,8.479994297027588,0.000224
16,8.376906871795654,0.000224
17,8.341643810272217,0.000224
18,8.335206985473633,0.000224
19,8.337766647338867,0.000224
20,8.419987678527832,0.000224
21,8.36305570602417,0.000224
22,8.271026611328125,0.000224
23,8.253472328186035,0.000224
24,8.28879451751709,0.000224
25,8.333393573760986,0.000224
26,8.242599487304688,0.000224
27,8.18205213546753,0.000224
28,8.218343734741211,0.000224
29,8.112181186676025,0.000224
30,8.180447101593018,0.000224
31,8.129074096679688,0.000224
32,8.017335414886475,0.000224
33,8.110839366912842,0.000224
34,8.06528615951538,0.000224
35,8.05781602859497,0.000224
36,8.036657810211182,0.000224
37,8.02271032333374,0.000224
38,8.04316258430481,0.000224
39,7.9927849769592285,0.000224
40,8.02597951889038,0.000224
41,8.013328313827515,0.000224
42,7.997088432312012,0.000224
43,7.9441752433776855,0.000224
44,7.947744846343994,0.000224
45,7.9605090618133545,0.000224
46,7.8681604862213135,0.000224
47,7.962411642074585,0.000224
48,7.988652944564819,0.000224
49,8.001306772232056,0.000224
50,7.914651870727539,0.000224
51,7.930337429046631,0.000224
52,7.910645484924316,0.000224
53,7.897637844085693,0.000224
54,7.942980527877808,0.000224
55,7.9013831615448,0.000224
56,7.891511917114258,0.000224
57,7.905380010604858,0.000224
58,7.9151930809021,0.000224
59,7.931090354919434,0.000224
60,7.895840406417847,0.000224
61,7.915819883346558,0.000224
62,7.917444229125977,0.000224
63,7.900078058242798,0.000224
64,7.967530250549316,0.000224


==> SOMA_exp2/data/nanogpt/sgd_musicpile.csv <==
step,train_loss,lr
1,8.462889194488525,0.000224
2,8.429976463317871,0.000224
3,8.575627326965332,0.000224
4,8.925421714782715,0.000224
5,8.592560768127441,0.000224
6,8.493854999542236,0.000224
7,8.674023151397705,0.000224
8,8.33275842666626,0.000224
9,8.448976039886475,0.000224
10,8.412051677703857,0.000224
11,8.627304553985596,0.000224
12,8.305418014526367,0.000224
13,8.515896797180176,0.000224
14,8.272312641143799,0.000224
15,8.416216373443604,0.000224
16,8.540504455566406,0.000224
17,8.50869369506836,0.000224
18,8.400289058685303,0.000224
19,8.223068714141846,0.000224
20,8.30755090713501,0.000224
21,8.291050434112549,0.000224
22,8.321381092071533,0.000224
23,8.34001350402832,0.000224
24,8.264255285263062,0.000224
25,8.403106212615967,0.000224
26,8.234979152679443,0.000224
27,8.222596168518066,0.000224
28,8.166774272918701,0.000224
29,8.290483951568604,0.000224
30,8.359750270843506,0.000224
31,8.08030652999878,0.000224
32,8.476788997650146,0.000224
33,8.344983577728271,0.000224
34,8.037489891052246,0.000224
35,8.165274143218994,0.000224
36,8.299575328826904,0.000224
37,8.155060768127441,0.000224
38,8.045379400253296,0.000224
39,8.379443645477295,0.000224
40,8.26938772201538,0.000224
41,8.226072311401367,0.000224
42,8.281035900115967,0.000224
43,8.404796600341797,0.000224
44,8.140796661376953,0.000224
45,8.031713008880615,0.000224
46,8.14171314239502,0.000224
47,8.182994842529297,0.000224
48,7.999339580535889,0.000224
49,8.157448291778564,0.000224
50,8.215007305145264,0.000224
51,8.148274421691895,0.000224
52,8.084417819976807,0.000224
53,8.185844898223877,0.000224
54,8.101630210876465,0.000224
55,8.107024192810059,0.000224
56,8.122810363769531,0.000224
57,8.078286170959473,0.000224
58,8.089387893676758,0.000224
59,8.322744369506836,0.000224
60,8.19563627243042,0.000224
61,8.220884799957275,0.000224
62,8.191755294799805,0.000224
63,8.072670459747314,0.000224
64,8.148600101470947,0.000224


==> SOMA_exp2/data/nanogpt/sgd_stackmathqa.csv <==
step,train_loss,lr
1,8.674543857574463,0.000224
2,8.629497051239014,0.000224
3,8.478652000427246,0.000224
4,8.48373031616211,0.000224
5,8.440379619598389,0.000224
6,8.500598907470703,0.000224
7,8.354850769042969,0.000224
8,8.329188823699951,0.000224
9,8.28321647644043,0.000224
10,8.326488971710205,0.000224
11,8.154102325439453,0.000224
12,8.090585231781006,0.000224
13,8.13692569732666,0.000224
14,8.078068733215332,0.000224
15,8.13144826889038,0.000224
16,7.9869325160980225,0.000224
17,8.036095142364502,0.000224
18,7.953122615814209,0.000224
19,8.043243408203125,0.000224
20,8.01230788230896,0.000224
21,7.868198394775391,0.000224
22,7.962770700454712,0.000224
23,7.971259355545044,0.000224
24,7.9396233558654785,0.000224
25,7.957982540130615,0.000224
26,7.854105234146118,0.000224
27,7.91403603553772,0.000224
28,7.89729380607605,0.000224
29,7.893895864486694,0.000224
30,7.931671857833862,0.000224
31,7.779222726821899,0.000224
32,7.883936405181885,0.000224
33,7.7913103103637695,0.000224
34,7.744782209396362,0.000224
35,7.740732908248901,0.000224
36,7.8060595989227295,0.000224
37,7.752320766448975,0.000224
38,7.812281370162964,0.000224
39,7.7169084548950195,0.000224
40,7.661708831787109,0.000224
41,7.692922115325928,0.000224
42,7.703734636306763,0.000224
43,7.663902521133423,0.000224
44,7.715902090072632,0.000224
45,7.666797876358032,0.000224
46,7.703974008560181,0.000224
47,7.696406126022339,0.000224
48,7.633071660995483,0.000224
49,7.651113033294678,0.000224
50,7.6441919803619385,0.000224
51,7.6821677684783936,0.000224
52,7.652684211730957,0.000224
53,7.669662237167358,0.000224
54,7.706958770751953,0.000224
55,7.617377996444702,0.000224
56,7.741249084472656,0.000224
57,7.53416895866394,0.000224
58,7.733192682266235,0.000224
59,7.612086534500122,0.000224
60,7.660400152206421,0.000224
61,7.7971484661102295,0.000224
62,7.656980514526367,0.000224
63,7.682396173477173,0.000224
64,7.6516432762146,0.000224


==> SOMA_exp2/data/nanogpt/sgd_tulu3.csv <==
step,train_loss,lr
1,8.493138313293457,0.000224
2,8.363331317901611,0.000224
3,8.531751155853271,0.000224
4,8.397893905639648,0.000224
5,8.564006805419922,0.000224
6,8.315518379211426,0.000224
7,8.416470527648926,0.000224
8,8.312731742858887,0.000224
9,8.284777879714966,0.000224
10,8.300786018371582,0.000224
11,8.462675094604492,0.000224
12,8.159451007843018,0.000224
13,8.215188026428223,0.000224
14,8.024810791015625,0.000224
15,8.220375061035156,0.000224
16,8.270241260528564,0.000224
17,8.163020133972168,0.000224
18,8.229407787322998,0.000224
19,8.045125007629395,0.000224
20,8.330689907073975,0.000224
21,8.211131572723389,0.000224
22,8.024744510650635,0.000224
23,8.074599027633667,0.000224
24,8.1436767578125,0.000224
25,8.073857545852661,0.000224
26,7.982030153274536,0.000224
27,8.15426254272461,0.000224
28,7.935433626174927,0.000224
29,8.099909782409668,0.000224
30,8.00605058670044,0.000224
31,7.920798063278198,0.000224
32,8.175021648406982,0.000224
33,7.845240592956543,0.000224
34,7.907191276550293,0.000224
35,7.835284233093262,0.000224
36,7.835246324539185,0.000224
37,7.950869560241699,0.000224
38,7.715961694717407,0.000224
39,7.888715028762817,0.000224
40,7.981492042541504,0.000224
41,7.978935956954956,0.000224
42,7.816734075546265,0.000224
43,7.956611156463623,0.000224
44,7.760887861251831,0.000224
45,7.922600507736206,0.000224
46,7.897743463516235,0.000224
47,7.925069332122803,0.000224
48,7.823464393615723,0.000224
49,7.770183563232422,0.000224
50,7.719445705413818,0.000224
51,7.970152854919434,0.000224
52,7.77837872505188,0.000224
53,7.9152092933654785,0.000224
54,8.142135858535767,0.000224
55,7.704962968826294,0.000224
56,8.118112087249756,0.000224
57,7.678106069564819,0.000224
58,7.860011577606201,0.000224
59,7.928217887878418,0.000224
60,7.875424146652222,0.000224
61,8.008123397827148,0.000224
62,7.835007905960083,0.000224
63,7.69328236579895,0.000224
64,7.777051210403442,0.000224


==> SOMA_exp2/data/pythia70m/adam_codeparrot.csv <==
step,train_loss,lr
1,5.844391584396362,0.000224
2,5.9607603549957275,0.000224
3,5.751350164413452,0.000224
4,5.520873546600342,0.000224
5,5.262850046157837,0.000224
6,5.1546409130096436,0.000224
7,4.842530965805054,0.000224
8,4.6304872035980225,0.000224
9,4.635138034820557,0.000224
10,4.4678919315338135,0.000224
11,4.467533349990845,0.000224
12,4.513448715209961,0.000224
13,4.4577155113220215,0.000224
14,4.2317047119140625,0.000224
15,4.364737510681152,0.000224
16,4.134125232696533,0.000224
17,4.311783313751221,0.000224
18,4.328871488571167,0.000224
19,4.192554950714111,0.000224
20,4.077436447143555,0.000224
21,4.224328279495239,0.000224
22,4.032015323638916,0.000224
23,4.12229585647583,0.000224
24,3.991208791732788,0.000224
25,4.023523926734924,0.000224
26,3.9140379428863525,0.000224
27,3.9572744369506836,0.000224
28,4.04965877532959,0.000224
29,3.9376555681228638,0.000224
30,3.8416128158569336,0.000224
31,3.9742021560668945,0.000224
32,3.9207578897476196,0.000224
33,3.7523802518844604,0.000224
34,3.864886164665222,0.000224
35,3.8993908166885376,0.000224
36,3.8538365364074707,0.000224
37,3.8058639764785767,0.000224
38,3.945280075073242,0.000224
39,3.827662229537964,0.000224
40,3.8809454441070557,0.000224
41,3.885178327560425,0.000224
42,3.8209829330444336,0.000224
43,3.814629316329956,0.000224
44,3.760852575302124,0.000224
45,3.721019983291626,0.000224
46,3.7922953367233276,0.000224
47,3.756625533103943,0.000224
48,3.7878663539886475,0.000224
49,3.942278027534485,0.000224
50,3.785137176513672,0.000224
51,3.7058372497558594,0.000224
52,3.8039729595184326,0.000224
53,3.809902310371399,0.000224
54,3.6665351390838623,0.000224
55,3.7657257318496704,0.000224
56,3.9059576988220215,0.000224
57,3.7672187089920044,0.000224
58,3.881889820098877,0.000224
59,3.6305389404296875,0.000224
60,3.8597582578659058,0.000224
61,3.7426406145095825,0.000224
62,3.762918710708618,0.000224
63,3.7915425300598145,0.000224
64,3.7015756368637085,0.000224


==> SOMA_exp2/data/pythia70m/adam_musicpile.csv <==
step,train_loss,lr
1,5.1455206871032715,0.000224
2,5.259589672088623,0.000224
3,5.227804183959961,0.000224
4,5.188175916671753,0.000224
5,5.118203163146973,0.000224
6,5.253997087478638,0.000224
7,4.959492206573486,0.000224
8,4.958975315093994,0.000224
9,4.986968994140625,0.000224
10,5.079569339752197,0.000224
11,4.636255741119385,0.000224
12,4.823285341262817,0.000224
13,4.889931917190552,0.000224
14,4.75012993812561,0.000224
15,4.7968316078186035,0.000224
16,4.863186836242676,0.000224
17,4.9008870124816895,0.000224
18,4.795726776123047,0.000224
19,4.641849756240845,0.000224
20,4.756424188613892,0.000224
21,4.807268142700195,0.000224
22,4.594106912612915,0.000224
23,4.742630958557129,0.000224
24,4.544759035110474,0.000224
25,4.61886191368103,0.000224
26,4.5738914012908936,0.000224
27,4.683115005493164,0.000224
28,4.678351640701294,0.000224
29,4.542896747589111,0.000224
30,4.756621599197388,0.000224
31,4.618146181106567,0.000224
32,4.623366594314575,0.000224
33,4.653060436248779,0.000224
34,4.553861379623413,0.000224
35,4.671241283416748,0.000224
36,4.443195581436157,0.000224
37,4.526393413543701,0.000224
38,4.792768955230713,0.000224
39,4.467451572418213,0.000224
40,4.690153360366821,0.000224
41,4.69955039024353,0.000224
42,4.486506462097168,0.000224
43,4.515174388885498,0.000224
44,4.589574098587036,0.000224
45,4.602167129516602,0.000224
46,4.553485870361328,0.000224
47,4.563706398010254,0.000224
48,4.5574634075164795,0.000224
49,4.576063394546509,0.000224
50,4.370185375213623,0.000224
51,4.51800537109375,0.000224
52,4.652693510055542,0.000224
53,4.563063621520996,0.000224
54,4.6166627407073975,0.000224
55,4.481172800064087,0.000224
56,4.648563385009766,0.000224
57,4.253832101821899,0.000224
58,4.847588539123535,0.000224
59,4.59416127204895,0.000224
60,4.341130971908569,0.000224
61,4.615124940872192,0.000224
62,4.303021192550659,0.000224
63,4.556872367858887,0.000224
64,4.45765495300293,0.000224


==> SOMA_exp2/data/pythia70m/adam_stackmathqa.csv <==
step,train_loss,lr
1,5.704814195632935,0.000224
2,5.651815176010132,0.000224
3,5.641029596328735,0.000224
4,5.511361837387085,0.000224
5,5.231117010116577,0.000224
6,5.024645090103149,0.000224
7,5.005903482437134,0.000224
8,4.842443943023682,0.000224
9,4.560267925262451,0.000224
10,4.554402589797974,0.000224
11,4.412991523742676,0.000224
12,4.36566162109375,0.000224
13,4.219490051269531,0.000224
14,4.254650831222534,0.000224
15,4.158393621444702,0.000224
16,4.133404731750488,0.000224
17,4.011007308959961,0.000224
18,4.052534103393555,0.000224
19,3.9213624000549316,0.000224
20,3.884121537208557,0.000224
21,3.8306349515914917,0.000224
22,3.8461101055145264,0.000224
23,3.8411104679107666,0.000224
24,3.8002357482910156,0.000224
25,3.775839924812317,0.000224
26,3.747395634651184,0.000224
27,3.7844271659851074,0.000224
28,3.675824761390686,0.000224
29,3.707481026649475,0.000224
30,3.6711835861206055,0.000224
31,3.7485320568084717,0.000224
32,3.7122145891189575,0.000224
33,3.5359684228897095,0.000224
34,3.6730974912643433,0.000224
35,3.6459017992019653,0.000224
36,3.666013240814209,0.000224
37,3.6531189680099487,0.000224
38,3.5337783098220825,0.000224
39,3.623112678527832,0.000224
40,3.6118167638778687,0.000224
41,3.609073519706726,0.000224
42,3.46967351436615,0.000224
43,3.505121111869812,0.000224
44,3.5077064037323,0.000224
45,3.627717137336731,0.000224
46,3.6636496782302856,0.000224
47,3.5072600841522217,0.000224
48,3.54020357131958,0.000224
49,3.4406861066818237,0.000224
50,3.55282461643219,0.000224
51,3.5229986906051636,0.000224
52,3.604166865348816,0.000224
53,3.486110806465149,0.000224
54,3.5763235092163086,0.000224
55,3.4747238159179688,0.000224
56,3.3917802572250366,0.000224
57,3.4559378623962402,0.000224
58,3.50590717792511,0.000224
59,3.5045067071914673,0.000224
60,3.5041277408599854,0.000224
61,3.5262712240219116,0.000224
62,3.446362853050232,0.000224
63,3.5637887716293335,0.000224
64,3.5979232788085938,0.000224


==> SOMA_exp2/data/pythia70m/adam_tulu3.csv <==
step,train_loss,lr
1,5.10196852684021,0.000224
2,5.135730743408203,0.000224
3,5.065489768981934,0.000224
4,4.972558975219727,0.000224
5,4.742808103561401,0.000224
6,4.757888078689575,0.000224
7,4.716270208358765,0.000224
8,4.62887978553772,0.000224
9,4.441727638244629,0.000224
10,4.585947513580322,0.000224
11,4.382482528686523,0.000224
12,4.3352696895599365,0.000224
13,4.224806308746338,0.000224
14,4.461174726486206,0.000224
15,4.2519690990448,0.000224
16,4.247121572494507,0.000224
17,4.1683509349823,0.000224
18,3.9774898290634155,0.000224
19,4.156223773956299,0.000224
20,4.041109561920166,0.000224
21,4.163590908050537,0.000224
22,4.18123459815979,0.000224
23,4.343480110168457,0.000224
24,4.070402145385742,0.000224
25,4.104688882827759,0.000224
26,4.098233461380005,0.000224
27,4.0644145011901855,0.000224
28,3.9443423748016357,0.000224
29,4.069949984550476,0.000224
30,3.9189913272857666,0.000224
31,4.014960289001465,0.000224
32,3.8398807048797607,0.000224
33,3.9527190923690796,0.000224
34,3.807771682739258,0.000224
35,4.170680999755859,0.000224
36,3.7551686763763428,0.000224
37,3.859886884689331,0.000224
38,3.75295090675354,0.000224
39,3.972473978996277,0.000224
40,3.894779920578003,0.000224
41,4.090108394622803,0.000224
42,3.8947460651397705,0.000224
43,3.8919583559036255,0.000224
44,3.8284634351730347,0.000224
45,3.756970524787903,0.000224
46,3.8597313165664673,0.000224
47,3.718765616416931,0.000224
48,3.8422311544418335,0.000224
49,3.972182273864746,0.000224
50,3.930420160293579,0.000224
51,3.9594225883483887,0.000224
52,3.786144733428955,0.000224
53,3.94156813621521,0.000224
54,4.038071036338806,0.000224
55,3.768404722213745,0.000224
56,3.966729164123535,0.000224
57,3.799675226211548,0.000224
58,3.9648712873458862,0.000224
59,3.8241227865219116,0.000224
60,3.8029677867889404,0.000224
61,3.85749089717865,0.000224
62,3.939041018486023,0.000224
63,3.6587523221969604,0.000224
64,3.8085728883743286,0.000224


==> SOMA_exp2/data/pythia70m/fsam_codeparrot.csv <==
step,train_loss,lr
1,3.9876065254211426,0.000224
2,3.9840646982192993,0.000224
3,3.95579195022583,0.000224
4,4.293401718139648,0.000224
5,4.590145587921143,0.000224
6,5.3570756912231445,0.000224
7,5.894079923629761,0.000224
8,5.874237060546875,0.000224
9,5.799305438995361,0.000224
10,5.5384721755981445,0.000224
11,5.504497528076172,0.000224
12,5.57116436958313,0.000224
13,5.657423734664917,0.000224
14,5.3268210887908936,0.000224
15,5.438633918762207,0.000224
16,5.1463987827301025,0.000224
17,5.241562604904175,0.000224
18,5.261451244354248,0.000224
19,5.167771100997925,0.000224
20,5.049946546554565,0.000224
21,5.083138704299927,0.000224
22,4.9634740352630615,0.000224
23,4.964611053466797,0.000224
24,4.747128009796143,0.000224
25,4.715527534484863,0.000224
26,4.651708126068115,0.000224
27,4.6323511600494385,0.000224
28,4.72141432762146,0.000224
29,4.58701753616333,0.000224
30,4.3909666538238525,0.000224
31,4.566298961639404,0.000224
32,4.627164840698242,0.000224
33,4.306586980819702,0.000224
34,4.493165493011475,0.000224
35,4.5874762535095215,0.000224
36,4.466382026672363,0.000224
37,4.393998146057129,0.000224
38,4.53970193862915,0.000224
39,4.356893539428711,0.000224
40,4.471071004867554,0.000224
41,4.565180540084839,0.000224
42,4.326434135437012,0.000224
43,4.329077959060669,0.000224
44,4.22998309135437,0.000224
45,4.168876647949219,0.000224
46,4.269502401351929,0.000224
47,4.127918004989624,0.000224
48,4.206768035888672,0.000224
49,4.36797571182251,0.000224
50,4.134069442749023,0.000224
51,4.167776823043823,0.000224
52,4.221727609634399,0.000224
53,4.226253509521484,0.000224
54,3.984134316444397,0.000224
55,4.144642114639282,0.000224
56,4.331815242767334,0.000224
57,4.156721830368042,0.000224
58,4.2982494831085205,0.000224
59,3.954884886741638,0.000224
60,4.151242017745972,0.000224
61,4.085439920425415,0.000224
62,4.182893753051758,0.000224
63,4.176621913909912,0.000224
64,4.000629305839539,0.000224


==> SOMA_exp2/data/pythia70m/fsam_musicpile.csv <==
step,train_loss,lr
1,5.379192590713501,0.000224
2,5.409929513931274,0.000224
3,5.433197021484375,0.000224
4,5.589123725891113,0.000224
5,5.998433589935303,0.000224
6,6.444433927536011,0.000224
7,7.420589923858643,0.000224
8,7.683360576629639,0.000224
9,7.827695608139038,0.000224
10,7.7871763706207275,0.000224
11,7.7878172397613525,0.000224
12,7.466782808303833,0.000224
13,7.836456298828125,0.000224
14,7.463860273361206,0.000224
15,7.416816711425781,0.000224
16,7.23280930519104,0.000224
17,7.131074666976929,0.000224
18,7.021736145019531,0.000224
19,6.773372173309326,0.000224
20,6.768540382385254,0.000224
21,6.680964946746826,0.000224
22,6.231230735778809,0.000224
23,6.552022457122803,0.000224
24,6.170757055282593,0.000224
25,6.187199592590332,0.000224
26,6.1866984367370605,0.000224
27,6.184868335723877,0.000224
28,6.084932088851929,0.000224
29,6.087212562561035,0.000224
30,6.133676767349243,0.000224
31,6.028345584869385,0.000224
32,6.062901496887207,0.000224
33,5.8813910484313965,0.000224
34,5.749129295349121,0.000224
35,5.82806921005249,0.000224
36,5.872639179229736,0.000224
37,5.77344274520874,0.000224
38,5.966582775115967,0.000224
39,5.5935752391815186,0.000224
40,5.82627010345459,0.000224
41,5.798419237136841,0.000224
42,5.587138891220093,0.000224
43,5.465031147003174,0.000224
44,5.677419424057007,0.000224
45,5.585758686065674,0.000224
46,5.441592216491699,0.000224
47,5.477869033813477,0.000224
48,5.658441781997681,0.000224
49,5.604689121246338,0.000224
50,5.275904178619385,0.000224
51,5.568354368209839,0.000224
52,5.587692737579346,0.000224
53,5.506444692611694,0.000224
54,5.51819920539856,0.000224
55,5.373725414276123,0.000224
56,5.524309873580933,0.000224
57,5.137006044387817,0.000224
58,5.689233064651489,0.000224
59,5.563000202178955,0.000224
60,5.200413227081299,0.000224
61,5.549506902694702,0.000224
62,5.196630001068115,0.000224
63,5.459726572036743,0.000224
64,5.18989896774292,0.000224


==> SOMA_exp2/data/pythia70m/fsam_ortho_muon_codeparrot.csv <==
step,train_loss,lr
1,5.412076234817505,0.000224
2,5.540112495422363,0.000224
3,5.421796560287476,0.000224
4,5.240053415298462,0.000224
5,5.147052049636841,0.000224
6,5.003722906112671,0.000224
7,4.762813329696655,0.000224
8,4.604254722595215,0.000224
9,4.667381763458252,0.000224
10,4.4976537227630615,0.000224
11,4.481920957565308,0.000224
12,4.476606369018555,0.000224
13,4.43760871887207,0.000224
14,4.224153757095337,0.000224
15,4.354182720184326,0.000224
16,4.140407562255859,0.000224
17,4.31847071647644,0.000224
18,4.3110456466674805,0.000224
19,4.18115496635437,0.000224
20,4.062688589096069,0.000224
21,4.169040679931641,0.000224
22,3.944361925125122,0.000224
23,4.113401651382446,0.000224
24,3.9112569093704224,0.000224
25,3.9823046922683716,0.000224
26,3.801203489303589,0.000224
27,3.870100498199463,0.000224
28,3.950142741203308,0.000224
29,3.878008008003235,0.000224
30,3.7543041706085205,0.000224
31,3.88814914226532,0.000224
32,3.7674598693847656,0.000224
33,3.626694917678833,0.000224
34,3.7331736087799072,0.000224
35,3.758980631828308,0.000224
36,3.7437320947647095,0.000224
37,3.666249394416809,0.000224
38,3.802535653114319,0.000224
39,3.676151394844055,0.000224
40,3.777332305908203,0.000224
41,3.7178138494491577,0.000224
42,3.6747087240219116,0.000224
43,3.681136131286621,0.000224
44,3.621446132659912,0.000224
45,3.566642999649048,0.000224
46,3.6009769439697266,0.000224
47,3.6014249324798584,0.000224
48,3.6219547986984253,0.000224
49,3.7856099605560303,0.000224
50,3.6619794368743896,0.000224
51,3.5583938360214233,0.000224
52,3.687509775161743,0.000224
53,3.647724986076355,0.000224
54,3.4816242456436157,0.000224
55,3.572885751724243,0.000224
56,3.7019386291503906,0.000224
57,3.599339485168457,0.000224
58,3.7065398693084717,0.000224
59,3.4444539546966553,0.000224
60,3.731818675994873,0.000224
61,3.546987533569336,0.000224
62,3.5997211933135986,0.000224
63,3.622978925704956,0.000224
64,3.548024892807007,0.000224


==> SOMA_exp2/data/pythia70m/fsam_ortho_muon_musicpile.csv <==
step,train_loss,lr
1,4.570348262786865,0.000224
2,4.657884359359741,0.000224
3,4.682970285415649,0.000224
4,4.64120888710022,0.000224
5,4.6708033084869385,0.000224
6,4.7941014766693115,0.000224
7,4.457844972610474,0.000224
8,4.4830968379974365,0.000224
9,4.47738790512085,0.000224
10,4.639955759048462,0.000224
11,4.123453378677368,0.000224
12,4.329346179962158,0.000224
13,4.447881460189819,0.000224
14,4.286854028701782,0.000224
15,4.341248273849487,0.000224
16,4.3548760414123535,0.000224
17,4.451055288314819,0.000224
18,4.359827280044556,0.000224
19,4.165822505950928,0.000224
20,4.265487194061279,0.000224
21,4.374242782592773,0.000224
22,4.149121046066284,0.000224
23,4.29210352897644,0.000224
24,4.105296611785889,0.000224
25,4.197924375534058,0.000224
26,4.099984526634216,0.000224
27,4.255949974060059,0.000224
28,4.213089466094971,0.000224
29,4.072877645492554,0.000224
30,4.3346779346466064,0.000224
31,4.232421636581421,0.000224
32,4.193723440170288,0.000224
33,4.242937326431274,0.000224
34,4.1654815673828125,0.000224
35,4.251237869262695,0.000224
36,3.9855846166610718,0.000224
37,4.114441156387329,0.000224
38,4.331826210021973,0.000224
39,4.057039499282837,0.000224
40,4.283340215682983,0.000224
41,4.271292448043823,0.000224
42,4.071046590805054,0.000224
43,4.101803779602051,0.000224
44,4.169029474258423,0.000224
45,4.229737758636475,0.000224
46,4.158665180206299,0.000224
47,4.151544809341431,0.000224
48,4.148083925247192,0.000224
49,4.160851001739502,0.000224
50,3.959161877632141,0.000224
51,4.0778080224990845,0.000224
52,4.224705934524536,0.000224
53,4.149510145187378,0.000224
54,4.209340333938599,0.000224
55,4.086916208267212,0.000224
56,4.233187913894653,0.000224
57,3.833124041557312,0.000224
58,4.472837686538696,0.000224
59,4.164799928665161,0.000224
60,3.950700521469116,0.000224
61,4.2063469886779785,0.000224
62,3.9029136896133423,0.000224
63,4.1430933475494385,0.000224
64,4.064047694206238,0.000224


==> SOMA_exp2/data/pythia70m/fsam_ortho_muon_stackmathqa.csv <==
step,train_loss,lr
1,5.670754432678223,0.000224
2,5.648406028747559,0.000224
3,5.721872806549072,0.000224
4,5.431806802749634,0.000224
5,5.239002227783203,0.000224
6,5.006272792816162,0.000224
7,5.018281698226929,0.000224
8,4.8845415115356445,0.000224
9,4.62151026725769,0.000224
10,4.670605421066284,0.000224
11,4.552416563034058,0.000224
12,4.466788291931152,0.000224
13,4.367458343505859,0.000224
14,4.355659008026123,0.000224
15,4.294918060302734,0.000224
16,4.223344802856445,0.000224
17,4.177101135253906,0.000224
18,4.234708786010742,0.000224
19,4.100356340408325,0.000224
20,4.068570852279663,0.000224
21,4.011771202087402,0.000224
22,3.9422563314437866,0.000224
23,4.023552656173706,0.000224
24,3.919185161590576,0.000224
25,3.917386770248413,0.000224
26,3.883188247680664,0.000224
27,3.931253671646118,0.000224
28,3.8697807788848877,0.000224
29,3.8422787189483643,0.000224
30,3.8067246675491333,0.000224
31,3.8887205123901367,0.000224
32,3.818721055984497,0.000224
33,3.7043182849884033,0.000224
34,3.737569808959961,0.000224
35,3.7367913722991943,0.000224
36,3.733130931854248,0.000224
37,3.6728811264038086,0.000224
38,3.6282061338424683,0.000224
39,3.720517635345459,0.000224
40,3.662003755569458,0.000224
41,3.6967573165893555,0.000224
42,3.585935950279236,0.000224
43,3.567090392112732,0.000224
44,3.5553442239761353,0.000224
45,3.70222270488739,0.000224
46,3.697201132774353,0.000224
47,3.57611882686615,0.000224
48,3.6003129482269287,0.000224
49,3.556460738182068,0.000224
50,3.6274616718292236,0.000224
51,3.5567506551742554,0.000224
52,3.651724696159363,0.000224
53,3.6037131547927856,0.000224
54,3.646192789077759,0.000224
55,3.5274614095687866,0.000224
56,3.5206695795059204,0.000224
57,3.567879319190979,0.000224
58,3.539793610572815,0.000224
59,3.5344821214675903,0.000224
60,3.5877654552459717,0.000224
61,3.5797228813171387,0.000224
62,3.498020648956299,0.000224
63,3.606796622276306,0.000224
64,3.680901050567627,0.000224


==> SOMA_exp2/data/pythia70m/fsam_ortho_muon_stale_momentum_codeparrot.csv <==
step,train_loss,lr
1,6.054176568984985,0.000224
2,6.198391437530518,0.000224
3,6.043959140777588,0.000224
4,5.824778079986572,0.000224
5,5.708835601806641,0.000224
6,5.859875679016113,0.000224
7,5.51168966293335,0.000224
8,5.275337219238281,0.000224
9,5.336192607879639,0.000224
10,5.107243061065674,0.000224
11,5.029576063156128,0.000224
12,4.981200456619263,0.000224
13,4.980485916137695,0.000224
14,4.693911075592041,0.000224
15,4.8215742111206055,0.000224
16,4.573970317840576,0.000224
17,4.745855808258057,0.000224
18,4.787532329559326,0.000224
19,4.585644006729126,0.000224
20,4.493086576461792,0.000224
21,4.603519916534424,0.000224
22,4.3983354568481445,0.000224
23,4.504049301147461,0.000224
24,4.3447887897491455,0.000224
25,4.328500986099243,0.000224
26,4.198358774185181,0.000224
27,4.253093004226685,0.000224
28,4.361706495285034,0.000224
29,4.231544256210327,0.000224
30,4.135359048843384,0.000224
31,4.2703728675842285,0.000224
32,4.168940544128418,0.000224
33,4.008612751960754,0.000224
34,4.131325721740723,0.000224
35,4.139982104301453,0.000224
36,4.12686014175415,0.000224
37,4.037745237350464,0.000224
38,4.1818156242370605,0.000224
39,4.0617382526397705,0.000224
40,4.188910484313965,0.000224
41,4.11835789680481,0.000224
42,4.063159227371216,0.000224
43,4.071611166000366,0.000224
44,3.986714482307434,0.000224
45,3.98133647441864,0.000224
46,4.021381139755249,0.000224
47,4.0272111892700195,0.000224
48,4.050703048706055,0.000224
49,4.166844606399536,0.000224
50,4.0401575565338135,0.000224
51,3.933544635772705,0.000224
52,4.058799743652344,0.000224
53,4.0168421268463135,0.000224
54,3.8795392513275146,0.000224
55,3.9806278944015503,0.000224
56,4.137950897216797,0.000224
57,3.9869844913482666,0.000224
58,4.117533922195435,0.000224
59,3.828322410583496,0.000224
60,4.120728254318237,0.000224
61,3.960314154624939,0.000224
62,3.9856702089309692,0.000224
63,4.032211542129517,0.000224
64,3.94245982170105,0.000224


==> SOMA_exp2/data/pythia70m/fsam_ortho_muon_stale_momentum_musicpile.csv <==
step,train_loss,lr
1,4.915607213973999,0.000224
2,5.019617795944214,0.000224
3,5.079310178756714,0.000224
4,5.019702672958374,0.000224
5,5.074871063232422,0.000224
6,5.2190330028533936,0.000224
7,4.901475667953491,0.000224
8,4.942883491516113,0.000224
9,4.9410459995269775,0.000224
10,5.025671005249023,0.000224
11,4.564557790756226,0.000224
12,4.733996868133545,0.000224
13,4.829586029052734,0.000224
14,4.672868251800537,0.000224
15,4.722932815551758,0.000224
16,4.7796311378479,0.000224
17,4.826558828353882,0.000224
18,4.8090739250183105,0.000224
19,4.543249845504761,0.000224
20,4.668178558349609,0.000224
21,4.75259256362915,0.000224
22,4.550198316574097,0.000224
23,4.664211273193359,0.000224
24,4.538646221160889,0.000224
25,4.579103231430054,0.000224
26,4.545709848403931,0.000224
27,4.6758832931518555,0.000224
28,4.630533695220947,0.000224
29,4.504592418670654,0.000224
30,4.728893280029297,0.000224
31,4.648942232131958,0.000224
32,4.612820625305176,0.000224
33,4.672844409942627,0.000224
34,4.557749509811401,0.000224
35,4.656584978103638,0.000224
36,4.430475950241089,0.000224
37,4.569804668426514,0.000224
38,4.757125377655029,0.000224
39,4.472692966461182,0.000224
40,4.687880277633667,0.000224
41,4.708024024963379,0.000224
42,4.512183904647827,0.000224
43,4.517218589782715,0.000224
44,4.5773279666900635,0.000224
45,4.618165493011475,0.000224
46,4.545543909072876,0.000224
47,4.550317764282227,0.000224
48,4.552924394607544,0.000224
49,4.600103378295898,0.000224
50,4.3961076736450195,0.000224
51,4.489969253540039,0.000224
52,4.652357578277588,0.000224
53,4.5515406131744385,0.000224
54,4.615781545639038,0.000224
55,4.5143232345581055,0.000224
56,4.618859529495239,0.000224
57,4.255931377410889,0.000224
58,4.898809909820557,0.000224
59,4.565639972686768,0.000224
60,4.339261531829834,0.000224
61,4.625608444213867,0.000224
62,4.329018831253052,0.000224
63,4.553772926330566,0.000224
64,4.446150302886963,0.000224


==> SOMA_exp2/data/pythia70m/fsam_ortho_muon_stale_momentum_stackmathqa.csv <==
step,train_loss,lr
1,6.054624080657959,0.000224
2,6.015142917633057,0.000224
3,6.114753484725952,0.000224
4,5.944788694381714,0.000224
5,5.801644563674927,0.000224
6,5.6586573123931885,0.000224
7,5.715698480606079,0.000224
8,5.53038477897644,0.000224
9,5.189051628112793,0.000224
10,5.254089593887329,0.000224
11,5.1072070598602295,0.000224
12,4.959576845169067,0.000224
13,4.845552921295166,0.000224
14,4.835167169570923,0.000224
15,4.744204998016357,0.000224
16,4.623478412628174,0.000224
17,4.552485704421997,0.000224
18,4.5882627964019775,0.000224
19,4.404287815093994,0.000224
20,4.356059789657593,0.000224
21,4.2695722579956055,0.000224
22,4.231079816818237,0.000224
23,4.265058755874634,0.000224
24,4.1394219398498535,0.000224
25,4.151947975158691,0.000224
26,4.110841989517212,0.000224
27,4.1115241050720215,0.000224
28,4.020352482795715,0.000224
29,4.005170822143555,0.000224
30,3.985634684562683,0.000224
31,4.056513547897339,0.000224
32,3.9831511974334717,0.000224
33,3.83247172832489,0.000224
34,3.922533631324768,0.000224
35,3.90753972530365,0.000224
36,3.9093865156173706,0.000224
37,3.869796872138977,0.000224
38,3.7717528343200684,0.000224
39,3.8828524351119995,0.000224
40,3.8447425365448,0.000224
41,3.8457964658737183,0.000224
42,3.722663164138794,0.000224
43,3.719094753265381,0.000224
44,3.7341153621673584,0.000224
45,3.858885407447815,0.000224
46,3.87315833568573,0.000224
47,3.729176640510559,0.000224
48,3.7600172758102417,0.000224
49,3.6752710342407227,0.000224
50,3.7607942819595337,0.000224
51,3.7497875690460205,0.000224
52,3.825793504714966,0.000224
53,3.73554790019989,0.000224
54,3.7894433736801147,0.000224
55,3.6852117776870728,0.000224
56,3.6302804946899414,0.000224
57,3.6914093494415283,0.000224
58,3.7139759063720703,0.000224
59,3.689990758895874,0.000224
60,3.7201086282730103,0.000224
61,3.7446956634521484,0.000224
62,3.6535273790359497,0.000224
63,3.7901418209075928,0.000224
64,3.8287662267684937,0.000224


==> SOMA_exp2/data/pythia70m/fsam_ortho_muon_stale_momentum_tulu3.csv <==
step,train_loss,lr
1,4.967390537261963,0.000224
2,5.031368017196655,0.000224
3,4.987177133560181,0.000224
4,4.94014835357666,0.000224
5,4.887641668319702,0.000224
6,4.890751361846924,0.000224
7,4.934368848800659,0.000224
8,4.738264083862305,0.000224
9,4.635910987854004,0.000224
10,4.694355487823486,0.000224
11,4.590483903884888,0.000224
12,4.496284246444702,0.000224
13,4.379953861236572,0.000224
14,4.578500270843506,0.000224
15,4.449110269546509,0.000224
16,4.369014263153076,0.000224
17,4.360847234725952,0.000224
18,4.22617506980896,0.000224
19,4.293582916259766,0.000224
20,4.195393085479736,0.000224
21,4.255589246749878,0.000224
22,4.301100969314575,0.000224
23,4.357484579086304,0.000224
24,4.239989757537842,0.000224
25,4.222713947296143,0.000224
26,4.256903409957886,0.000224
27,4.163329601287842,0.000224
28,4.073858976364136,0.000224
29,4.174877405166626,0.000224
30,4.064932703971863,0.000224
31,4.1431357860565186,0.000224
32,3.9537973403930664,0.000224
33,4.102175951004028,0.000224
34,3.9406696557998657,0.000224
35,4.2100989818573,0.000224
36,3.904460310935974,0.000224
37,3.990830659866333,0.000224
38,3.8721415996551514,0.000224
39,4.049322128295898,0.000224
40,3.998998522758484,0.000224
41,4.182342290878296,0.000224
42,3.988857626914978,0.000224
43,4.021683692932129,0.000224
44,3.9102909564971924,0.000224
45,3.8817965984344482,0.000224
46,3.9631547927856445,0.000224
47,3.8421995639801025,0.000224
48,3.935152769088745,0.000224
49,4.014365792274475,0.000224
50,4.0434300899505615,0.000224
51,4.040902614593506,0.000224
52,3.9046056270599365,0.000224
53,4.002353072166443,0.000224
54,4.08747923374176,0.000224
55,3.892677664756775,0.000224
56,4.04400908946991,0.000224
57,3.879899501800537,0.000224
58,4.081294298171997,0.000224
59,3.919039011001587,0.000224
60,3.9358930587768555,0.000224
61,3.9456785917282104,0.000224
62,3.9901658296585083,0.000224
63,3.7947641611099243,0.000224
64,3.9225164651870728,0.000224


==> SOMA_exp2/data/pythia70m/fsam_ortho_muon_tulu3.csv <==
step,train_loss,lr
1,4.542623519897461,0.000224
2,4.6218421459198,0.000224
3,4.581719636917114,0.000224
4,4.455484867095947,0.000224
5,4.312113285064697,0.000224
6,4.377996206283569,0.000224
7,4.394799470901489,0.000224
8,4.231577634811401,0.000224
9,4.138618469238281,0.000224
10,4.2011847496032715,0.000224
11,4.101386070251465,0.000224
12,4.0090320110321045,0.000224
13,3.9171481132507324,0.000224
14,4.090130567550659,0.000224
15,3.952954411506653,0.000224
16,3.9108136892318726,0.000224
17,3.868175983428955,0.000224
18,3.7379859685897827,0.000224
19,3.825439453125,0.000224
20,3.7332258224487305,0.000224
21,3.799010753631592,0.000224
22,3.8226534128189087,0.000224
23,3.9585224390029907,0.000224
24,3.7795586585998535,0.000224
25,3.781754732131958,0.000224
26,3.8143049478530884,0.000224
27,3.722686767578125,0.000224
28,3.665788769721985,0.000224
29,3.7443556785583496,0.000224
30,3.6465115547180176,0.000224
31,3.745008111000061,0.000224
32,3.5072011947631836,0.000224
33,3.680620312690735,0.000224
34,3.5153648853302,0.000224
35,3.7937815189361572,0.000224
36,3.4762200117111206,0.000224
37,3.584538698196411,0.000224
38,3.4679633378982544,0.000224
39,3.627036929130554,0.000224
40,3.602768063545227,0.000224
41,3.7488635778427124,0.000224
42,3.5757094621658325,0.000224
43,3.604941487312317,0.000224
44,3.507112503051758,0.000224
45,3.4758121967315674,0.000224
46,3.5482592582702637,0.000224
47,3.4577454328536987,0.000224
48,3.520081400871277,0.000224
49,3.656476855278015,0.000224
50,3.6404552459716797,0.000224
51,3.6233807802200317,0.000224
52,3.5019420385360718,0.000224
53,3.6168644428253174,0.000224
54,3.7134108543395996,0.000224
55,3.5045584440231323,0.000224
56,3.647245764732361,0.000224
57,3.4816123247146606,0.000224
58,3.6855820417404175,0.000224
59,3.5180095434188843,0.000224
60,3.5283669233322144,0.000224
61,3.541993021965027,0.000224
62,3.5903141498565674,0.000224
63,3.3757647275924683,0.000224
64,3.529660701751709,0.000224


==> SOMA_exp2/data/pythia70m/fsam_stackmathqa.csv <==
step,train_loss,lr
1,4.314815998077393,0.000224
2,4.141295433044434,0.000224
3,4.087505102157593,0.000224
4,4.266735553741455,0.000224
5,4.684159517288208,0.000224
6,4.7512993812561035,0.000224
7,4.886967897415161,0.000224
8,4.800083875656128,0.000224
9,4.93303108215332,0.000224
10,4.874595880508423,0.000224
11,4.882185935974121,0.000224
12,5.099007606506348,0.000224
13,4.9358625411987305,0.000224
14,4.938329219818115,0.000224
15,4.782763481140137,0.000224
16,4.83719539642334,0.000224
17,4.520238876342773,0.000224
18,4.714818716049194,0.000224
19,4.5224220752716064,0.000224
20,4.506865501403809,0.000224
21,4.505270481109619,0.000224
22,4.568391799926758,0.000224
23,4.483904123306274,0.000224
24,4.518551588058472,0.000224
25,4.494481801986694,0.000224
26,4.461385488510132,0.000224
27,4.448209524154663,0.000224
28,4.314175128936768,0.000224
29,4.361572027206421,0.000224
30,4.30113959312439,0.000224
31,4.488001823425293,0.000224
32,4.463793516159058,0.000224
33,4.175835847854614,0.000224
34,4.472340106964111,0.000224
35,4.448382139205933,0.000224
36,4.444025278091431,0.000224
37,4.513763666152954,0.000224
38,4.272907972335815,0.000224
39,4.377490520477295,0.000224
40,4.398668050765991,0.000224
41,4.405894041061401,0.000224
42,4.208699464797974,0.000224
43,4.256298303604126,0.000224
44,4.27086877822876,0.000224
45,4.443350076675415,0.000224
46,4.527412176132202,0.000224
47,4.307793140411377,0.000224
48,4.353414297103882,0.000224
49,4.1049933433532715,0.000224
50,4.254935264587402,0.000224
51,4.2388365268707275,0.000224
52,4.2796478271484375,0.000224
53,4.130533695220947,0.000224
54,4.281114101409912,0.000224
55,4.120979309082031,0.000224
56,3.9504237174987793,0.000224
57,4.034549355506897,0.000224
58,4.124912977218628,0.000224
59,4.161881685256958,0.000224
60,4.152349472045898,0.000224
61,4.11672568321228,0.000224
62,4.101593017578125,0.000224
63,4.240664482116699,0.000224
64,4.245496034622192,0.000224


==> SOMA_exp2/data/pythia70m/fsam_tulu3.csv <==
step,train_loss,lr
1,4.399845838546753,0.000224
2,4.620434284210205,0.000224
3,4.763422966003418,0.000224
4,4.666261434555054,0.000224
5,4.907178640365601,0.000224
6,5.177495241165161,0.000224
7,5.77423620223999,0.000224
8,5.930041074752808,0.000224
9,5.554532289505005,0.000224
10,5.710546493530273,0.000224
11,5.587152481079102,0.000224
12,5.245422840118408,0.000224
13,5.3747758865356445,0.000224
14,5.685816287994385,0.000224
15,5.193894147872925,0.000224
16,5.480524063110352,0.000224
17,5.259249687194824,0.000224
18,4.989158391952515,0.000224
19,5.15185022354126,0.000224
20,5.1796205043792725,0.000224
21,5.246877670288086,0.000224
22,5.247496604919434,0.000224
23,5.506340503692627,0.000224
24,5.064596652984619,0.000224
25,5.245454549789429,0.000224
26,5.101773738861084,0.000224
27,5.13137674331665,0.000224
28,4.801798343658447,0.000224
29,5.168595314025879,0.000224
30,4.867216110229492,0.000224
31,4.883354902267456,0.000224
32,4.7251811027526855,0.000224
33,4.851515531539917,0.000224
34,4.701970338821411,0.000224
35,5.160247087478638,0.000224
36,4.476634740829468,0.000224
37,4.632094621658325,0.000224
38,4.455707550048828,0.000224
39,4.858014345169067,0.000224
40,4.778259515762329,0.000224
41,4.732809782028198,0.000224
42,4.581754922866821,0.000224
43,4.586034536361694,0.000224
44,4.680360555648804,0.000224
45,4.506158113479614,0.000224
46,4.670660018920898,0.000224
47,4.292216777801514,0.000224
48,4.646071434020996,0.000224
49,4.605613470077515,0.000224
50,4.52244234085083,0.000224
51,4.686704397201538,0.000224
52,4.44226861000061,0.000224
53,4.5423195362091064,0.000224
54,4.607912540435791,0.000224
55,4.435574054718018,0.000224
56,4.611560344696045,0.000224
57,4.362190246582031,0.000224
58,4.472187757492065,0.000224
59,4.487372159957886,0.000224
60,4.375215768814087,0.000224
61,4.4720375537872314,0.000224
62,4.396650075912476,0.000224
63,4.197798252105713,0.000224
64,4.336223840713501,0.000224


==> SOMA_exp2/data/pythia70m/muon_codeparrot.csv <==
step,train_loss,lr
1,6.032918453216553,0.000224
2,6.110882759094238,0.000224
3,5.8966310024261475,0.000224
4,5.854398965835571,0.000224
5,6.039854049682617,0.000224
6,5.80178689956665,0.000224
7,5.524722099304199,0.000224
8,5.326117992401123,0.000224
9,5.346599340438843,0.000224
10,5.111401081085205,0.000224
11,5.074721336364746,0.000224
12,5.035255432128906,0.000224
13,4.989816427230835,0.000224
14,4.694464206695557,0.000224
15,4.8294525146484375,0.000224
16,4.491628170013428,0.000224
17,4.679733037948608,0.000224
18,4.69913649559021,0.000224
19,4.486245155334473,0.000224
20,4.399876356124878,0.000224
21,4.532785892486572,0.000224
22,4.284821510314941,0.000224
23,4.422966957092285,0.000224
24,4.236179828643799,0.000224
25,4.228042840957642,0.000224
26,4.084545850753784,0.000224
27,4.134516000747681,0.000224
28,4.272660255432129,0.000224
29,4.124855041503906,0.000224
30,4.003491282463074,0.000224
31,4.140514612197876,0.000224
32,4.048454403877258,0.000224
33,3.880601167678833,0.000224
34,4.002840518951416,0.000224
35,4.0256043672561646,0.000224
36,3.9776302576065063,0.000224
37,3.902629256248474,0.000224
38,4.072515964508057,0.000224
39,3.9233824014663696,0.000224
40,4.056636810302734,0.000224
41,3.985296130180359,0.000224
42,3.930367588996887,0.000224
43,3.9349535703659058,0.000224
44,3.848601222038269,0.000224
45,3.8325592279434204,0.000224
46,3.864614248275757,0.000224
47,3.871360182762146,0.000224
48,3.8926254510879517,0.000224
49,4.017669916152954,0.000224
50,3.8744640350341797,0.000224
51,3.7765603065490723,0.000224
52,3.911654233932495,0.000224
53,3.85349702835083,0.000224
54,3.7115631103515625,0.000224
55,3.807811975479126,0.000224
56,3.95379638671875,0.000224
57,3.8234788179397583,0.000224
58,3.9569555521011353,0.000224
59,3.6688284873962402,0.000224
60,3.9466084241867065,0.000224
61,3.7830311059951782,0.000224
62,3.8455389738082886,0.000224
63,3.8762792348861694,0.000224
64,3.7826884984970093,0.000224


==> SOMA_exp2/data/pythia70m/muon_musicpile.csv <==
step,train_loss,lr
1,4.791292667388916,0.000224
2,4.865963697433472,0.000224
3,4.936871528625488,0.000224
4,4.90406060218811,0.000224
5,4.93926215171814,0.000224
6,5.038220643997192,0.000224
7,4.73577094078064,0.000224
8,4.789497375488281,0.000224
9,4.808123350143433,0.000224
10,4.897947788238525,0.000224
11,4.404768228530884,0.000224
12,4.578404426574707,0.000224
13,4.686999797821045,0.000224
14,4.524003982543945,0.000224
15,4.587405204772949,0.000224
16,4.629629135131836,0.000224
17,4.689146518707275,0.000224
18,4.633570194244385,0.000224
19,4.42552375793457,0.000224
20,4.513035297393799,0.000224
21,4.608648777008057,0.000224
22,4.405406713485718,0.000224
23,4.536722898483276,0.000224
24,4.390472650527954,0.000224
25,4.45402717590332,0.000224
26,4.418954133987427,0.000224
27,4.521668195724487,0.000224
28,4.4819722175598145,0.000224
29,4.364724397659302,0.000224
30,4.590970754623413,0.000224
31,4.5009613037109375,0.000224
32,4.458985805511475,0.000224
33,4.496741771697998,0.000224
34,4.414661884307861,0.000224
35,4.5056047439575195,0.000224
36,4.28541898727417,0.000224
37,4.43420934677124,0.000224
38,4.598375558853149,0.000224
39,4.3339831829071045,0.000224
40,4.530472278594971,0.000224
41,4.547701597213745,0.000224
42,4.356621980667114,0.000224
43,4.365846157073975,0.000224
44,4.434954404830933,0.000224
45,4.4655983448028564,0.000224
46,4.4046478271484375,0.000224
47,4.390721082687378,0.000224
48,4.4064109325408936,0.000224
49,4.43915867805481,0.000224
50,4.227824926376343,0.000224
51,4.332942724227905,0.000224
52,4.499627351760864,0.000224
53,4.398478984832764,0.000224
54,4.4639058113098145,0.000224
55,4.355545997619629,0.000224
56,4.479806661605835,0.000224
57,4.104974746704102,0.000224
58,4.725376844406128,0.000224
59,4.410154342651367,0.000224
60,4.187585473060608,0.000224
61,4.459446907043457,0.000224
62,4.173547029495239,0.000224
63,4.407663345336914,0.000224
64,4.289495229721069,0.000224


==> SOMA_exp2/data/pythia70m/muon_sam_codeparrot.csv <==
step,train_loss,lr
1,5.7216737270355225,0.000224
2,5.8097240924835205,0.000224
3,5.647944211959839,0.000224
4,5.417297124862671,0.000224
5,5.76396369934082,0.000224
6,5.674140214920044,0.000224
7,5.2442851066589355,0.000224
8,4.9968581199646,0.000224
9,4.977221727371216,0.000224
10,4.73674201965332,0.000224
11,4.675292491912842,0.000224
12,4.628234386444092,0.000224
13,4.544842481613159,0.000224
14,4.284288167953491,0.000224
15,4.41438364982605,0.000224
16,4.143967866897583,0.000224
17,4.337223529815674,0.000224
18,4.355757713317871,0.000224
19,4.18137264251709,0.000224
20,4.037286996841431,0.000224
21,4.185602188110352,0.000224
22,3.9500010013580322,0.000224
23,4.075012922286987,0.000224
24,3.8987340927124023,0.000224
25,3.933791756629944,0.000224
26,3.7879867553710938,0.000224
27,3.8304429054260254,0.000224
28,3.940937638282776,0.000224
29,3.8184841871261597,0.000224
30,3.7093623876571655,0.000224
31,3.8285973072052,0.000224
32,3.754317045211792,0.000224
33,3.5704904794692993,0.000224
34,3.7013585567474365,0.000224
35,3.7053595781326294,0.000224
36,3.70340096950531,0.000224
37,3.6241804361343384,0.000224
38,3.756386637687683,0.000224
39,3.6270800828933716,0.000224
40,3.7200177907943726,0.000224
41,3.7134217023849487,0.000224
42,3.6529431343078613,0.000224
43,3.6239346265792847,0.000224
44,3.5787495374679565,0.000224
45,3.5499643087387085,0.000224
46,3.584026336669922,0.000224
47,3.5658376216888428,0.000224
48,3.5809056758880615,0.000224
49,3.741894006729126,0.000224
50,3.5990580320358276,0.000224
51,3.5007747411727905,0.000224
52,3.6483112573623657,0.000224
53,3.601699471473694,0.000224
54,3.4470757246017456,0.000224
55,3.5526641607284546,0.000224
56,3.6872379779815674,0.000224
57,3.5677207708358765,0.000224
58,3.690814256668091,0.000224
59,3.4082738161087036,0.000224
60,3.6533411741256714,0.000224
61,3.5052640438079834,0.000224
62,3.5533450841903687,0.000224
63,3.597529649734497,0.000224
64,3.5097895860671997,0.000224


==> SOMA_exp2/data/pythia70m/muon_sam_musicpile.csv <==
step,train_loss,lr
1,4.6027915477752686,0.000224
2,4.699390888214111,0.000224
3,4.734793186187744,0.000224
4,4.690316200256348,0.000224
5,4.737748622894287,0.000224
6,4.859262466430664,0.000224
7,4.543210744857788,0.000224
8,4.5840818881988525,0.000224
9,4.577634334564209,0.000224
10,4.690639495849609,0.000224
11,4.205789566040039,0.000224
12,4.3950560092926025,0.000224
13,4.499212741851807,0.000224
14,4.333672761917114,0.000224
15,4.400851488113403,0.000224
16,4.4377357959747314,0.000224
17,4.51402473449707,0.000224
18,4.437833547592163,0.000224
19,4.229832649230957,0.000224
20,4.315405368804932,0.000224
21,4.431326627731323,0.000224
22,4.205390691757202,0.000224
23,4.348384380340576,0.000224
24,4.175862550735474,0.000224
25,4.247210502624512,0.000224
26,4.186809778213501,0.000224
27,4.315030574798584,0.000224
28,4.285691738128662,0.000224
29,4.162089109420776,0.000224
30,4.380695581436157,0.000224
31,4.298909902572632,0.000224
32,4.255627632141113,0.000224
33,4.290989398956299,0.000224
34,4.200331211090088,0.000224
35,4.310015678405762,0.000224
36,4.064418435096741,0.000224
37,4.191331386566162,0.000224
38,4.402695655822754,0.000224
39,4.127361178398132,0.000224
40,4.339904546737671,0.000224
41,4.322379112243652,0.000224
42,4.129841327667236,0.000224
43,4.155259609222412,0.000224
44,4.221149206161499,0.000224
45,4.2700114250183105,0.000224
46,4.202349662780762,0.000224
47,4.193100452423096,0.000224
48,4.203967094421387,0.000224
49,4.239444017410278,0.000224
50,4.014895558357239,0.000224
51,4.141474962234497,0.000224
52,4.279177665710449,0.000224
53,4.214902639389038,0.000224
54,4.280418157577515,0.000224
55,4.147540807723999,0.000224
56,4.288991928100586,0.000224
57,3.9089335203170776,0.000224
58,4.525213718414307,0.000224
59,4.225892066955566,0.000224
60,3.981999397277832,0.000224
61,4.253427505493164,0.000224
62,3.957094669342041,0.000224
63,4.200344562530518,0.000224
64,4.098214864730835,0.000224


==> SOMA_exp2/data/pythia70m/muon_sam_stackmathqa.csv <==
step,train_loss,lr
1,5.718200922012329,0.000224
2,5.677488327026367,0.000224
3,5.732038259506226,0.000224
4,5.536475658416748,0.000224
5,5.277642488479614,0.000224
6,5.126638174057007,0.000224
7,5.172371864318848,0.000224
8,4.981588840484619,0.000224
9,4.658891916275024,0.000224
10,4.7083656787872314,0.000224
11,4.538696527481079,0.000224
12,4.431862115859985,0.000224
13,4.242987394332886,0.000224
14,4.244149923324585,0.000224
15,4.125910043716431,0.000224
16,4.119146347045898,0.000224
17,3.9890888929367065,0.000224
18,4.025529980659485,0.000224
19,3.886465311050415,0.000224
20,3.8238511085510254,0.000224
21,3.7836138010025024,0.000224
22,3.7628846168518066,0.000224
23,3.7747942209243774,0.000224
24,3.6965216398239136,0.000224
25,3.675097942352295,0.000224
26,3.685254693031311,0.000224
27,3.66803514957428,0.000224
28,3.5664398670196533,0.000224
29,3.5755048990249634,0.000224
30,3.53596568107605,0.000224
31,3.632196545600891,0.000224
32,3.5685312747955322,0.000224
33,3.4232956171035767,0.000224
34,3.5120561122894287,0.000224
35,3.497891426086426,0.000224
36,3.511775255203247,0.000224
37,3.489623188972473,0.000224
38,3.379935383796692,0.000224
39,3.478497266769409,0.000224
40,3.4610058069229126,0.000224
41,3.4652234315872192,0.000224
42,3.3283944129943848,0.000224
43,3.3384815454483032,0.000224
44,3.3656556606292725,0.000224
45,3.4817386865615845,0.000224
46,3.494480609893799,0.000224
47,3.3590879440307617,0.000224
48,3.389395833015442,0.000224
49,3.2932595014572144,0.000224
50,3.3961775302886963,0.000224
51,3.3544561862945557,0.000224
52,3.457597017288208,0.000224
53,3.3493735790252686,0.000224
54,3.420388698577881,0.000224
55,3.3157960176467896,0.000224
56,3.2689943313598633,0.000224
57,3.303344488143921,0.000224
58,3.3488047122955322,0.000224
59,3.3386008739471436,0.000224
60,3.3493692874908447,0.000224
61,3.3538429737091064,0.000224
62,3.289186477661133,0.000224
63,3.4086185693740845,0.000224
64,3.4332691431045532,0.000224


==> SOMA_exp2/data/pythia70m/muon_sam_tulu3.csv <==
step,train_loss,lr
1,4.654186010360718,0.000224
2,4.70229697227478,0.000224
3,4.654293775558472,0.000224
4,4.564446687698364,0.000224
5,4.455187797546387,0.000224
6,4.501642465591431,0.000224
7,4.5168616771698,0.000224
8,4.309940576553345,0.000224
9,4.20764422416687,0.000224
10,4.297883033752441,0.000224
11,4.1817946434021,0.000224
12,4.072456359863281,0.000224
13,3.953322172164917,0.000224
14,4.160640716552734,0.000224
15,4.014509558677673,0.000224
16,3.9744423627853394,0.000224
17,3.8907198905944824,0.000224
18,3.758254289627075,0.000224
19,3.829861640930176,0.000224
20,3.7264972925186157,0.000224
21,3.8505245447158813,0.000224
22,3.8604730367660522,0.000224
23,3.982199788093567,0.000224
24,3.7740368843078613,0.000224
25,3.7919979095458984,0.000224
26,3.81384539604187,0.000224
27,3.756772756576538,0.000224
28,3.658205986022949,0.000224
29,3.7503408193588257,0.000224
30,3.6294636726379395,0.000224
31,3.7435879707336426,0.000224
32,3.5141654014587402,0.000224
33,3.6564544439315796,0.000224
34,3.519128441810608,0.000224
35,3.822602391242981,0.000224
36,3.457126498222351,0.000224
37,3.577621579170227,0.000224
38,3.4662386178970337,0.000224
39,3.6400344371795654,0.000224
40,3.613888382911682,0.000224
41,3.7511883974075317,0.000224
42,3.585423231124878,0.000224
43,3.5975310802459717,0.000224
44,3.5059144496917725,0.000224
45,3.472921133041382,0.000224
46,3.559250831604004,0.000224
47,3.425764560699463,0.000224
48,3.537032961845398,0.000224
49,3.6389617919921875,0.000224
50,3.6292152404785156,0.000224
51,3.639792799949646,0.000224
52,3.4922951459884644,0.000224
53,3.6092746257781982,0.000224
54,3.704638719558716,0.000224
55,3.486246347427368,0.000224
56,3.6297837495803833,0.000224
57,3.474619746208191,0.000224
58,3.6759583950042725,0.000224
59,3.5090993642807007,0.000224
60,3.5174736976623535,0.000224
61,3.5413538217544556,0.000224
62,3.590922474861145,0.000224
63,3.3641767501831055,0.000224
64,3.5095402002334595,0.000224


==> SOMA_exp2/data/pythia70m/muon_stackmathqa.csv <==
step,train_loss,lr
1,6.082460403442383,0.000224
2,6.0088818073272705,0.000224
3,6.115058422088623,0.000224
4,5.935520172119141,0.000224
5,5.702304840087891,0.000224
6,5.564328193664551,0.000224
7,5.595950126647949,0.000224
8,5.441007137298584,0.000224
9,5.11335301399231,0.000224
10,5.202646732330322,0.000224
11,5.042792081832886,0.000224
12,4.876672744750977,0.000224
13,4.715538024902344,0.000224
14,4.694522380828857,0.000224
15,4.589297533035278,0.000224
16,4.511098146438599,0.000224
17,4.417424917221069,0.000224
18,4.4239442348480225,0.000224
19,4.239165306091309,0.000224
20,4.208295583724976,0.000224
21,4.1191794872283936,0.000224
22,4.068888187408447,0.000224
23,4.081669807434082,0.000224
24,3.964384913444519,0.000224
25,3.9602534770965576,0.000224
26,3.9469172954559326,0.000224
27,3.949613928794861,0.000224
28,3.8266433477401733,0.000224
29,3.8364702463150024,0.000224
30,3.8004597425460815,0.000224
31,3.8774008750915527,0.000224
32,3.805888056755066,0.000224
33,3.649101495742798,0.000224
34,3.743194580078125,0.000224
35,3.7325483560562134,0.000224
36,3.725794553756714,0.000224
37,3.685155153274536,0.000224
38,3.5724393129348755,0.000224
39,3.6872379779815674,0.000224
40,3.659247040748596,0.000224
41,3.6653743982315063,0.000224
42,3.5446642637252808,0.000224
43,3.5285356044769287,0.000224
44,3.544657349586487,0.000224
45,3.6647905111312866,0.000224
46,3.687931776046753,0.000224
47,3.545637011528015,0.000224
48,3.5863696336746216,0.000224
49,3.48398220539093,0.000224
50,3.565840721130371,0.000224
51,3.5668601989746094,0.000224
52,3.6323095560073853,0.000224
53,3.533660888671875,0.000224
54,3.609404444694519,0.000224
55,3.502423882484436,0.000224
56,3.457338333129883,0.000224
57,3.5061200857162476,0.000224
58,3.5297292470932007,0.000224
59,3.5178987979888916,0.000224
60,3.5281643867492676,0.000224
61,3.5582743883132935,0.000224
62,3.461301803588867,0.000224
63,3.594930648803711,0.000224
64,3.638863682746887,0.000224


==> SOMA_exp2/data/pythia70m/muon_tulu3.csv <==
step,train_loss,lr
1,4.876305341720581,0.000224
2,4.918045997619629,0.000224
3,4.833381414413452,0.000224
4,4.811063528060913,0.000224
5,4.710334539413452,0.000224
6,4.761383771896362,0.000224
7,4.774367570877075,0.000224
8,4.601327419281006,0.000224
9,4.498040676116943,0.000224
10,4.551806449890137,0.000224
11,4.457232713699341,0.000224
12,4.382108211517334,0.000224
13,4.2265305519104,0.000224
14,4.430550813674927,0.000224
15,4.285552024841309,0.000224
16,4.227633237838745,0.000224
17,4.2075886726379395,0.000224
18,4.063362717628479,0.000224
19,4.130367040634155,0.000224
20,4.03344202041626,0.000224
21,4.105843544006348,0.000224
22,4.139325380325317,0.000224
23,4.2128894329071045,0.000224
24,4.059743165969849,0.000224
25,4.063652396202087,0.000224
26,4.090234994888306,0.000224
27,4.02089786529541,0.000224
28,3.9330761432647705,0.000224
29,3.9932260513305664,0.000224
30,3.8793591260910034,0.000224
31,3.9768983125686646,0.000224
32,3.786810040473938,0.000224
33,3.909241199493408,0.000224
34,3.7637401819229126,0.000224
35,4.067541122436523,0.000224
36,3.7287522554397583,0.000224
37,3.8169537782669067,0.000224
38,3.7114412784576416,0.000224
39,3.8910266160964966,0.000224
40,3.8312740325927734,0.000224
41,4.012426733970642,0.000224
42,3.823879361152649,0.000224
43,3.849456548690796,0.000224
44,3.7357033491134644,0.000224
45,3.698968768119812,0.000224
46,3.8061012029647827,0.000224
47,3.6710128784179688,0.000224
48,3.7569875717163086,0.000224
49,3.850321412086487,0.000224
50,3.876115560531616,0.000224
51,3.8669620752334595,0.000224
52,3.7360767126083374,0.000224
53,3.8417258262634277,0.000224
54,3.9046826362609863,0.000224
55,3.7241108417510986,0.000224
56,3.873417377471924,0.000224
57,3.699334502220154,0.000224
58,3.9068233966827393,0.000224
59,3.7220057249069214,0.000224
60,3.752120614051819,0.000224
61,3.771191954612732,0.000224
62,3.8051092624664307,0.000224
63,3.6008143424987793,0.000224
64,3.752761960029602,0.000224


==> SOMA_exp2/data/pythia70m/randsam_muon_codeparrot.csv <==
step,train_loss,lr
1,5.404526710510254,0.000224
2,5.510749101638794,0.000224
3,5.37601900100708,0.000224
4,5.206005334854126,0.000224
5,5.202298641204834,0.000224
6,5.07365870475769,0.000224
7,4.814096689224243,0.000224
8,4.613853216171265,0.000224
9,4.656035423278809,0.000224
10,4.5102081298828125,0.000224
11,4.474569320678711,0.000224
12,4.447039604187012,0.000224
13,4.404750823974609,0.000224
14,4.19675087928772,0.000224
15,4.314406871795654,0.000224
16,4.111401319503784,0.000224
17,4.303612947463989,0.000224
18,4.282409191131592,0.000224
19,4.1670403480529785,0.000224
20,4.017999768257141,0.000224
21,4.115692615509033,0.000224
22,3.9139193296432495,0.000224
23,4.052555084228516,0.000224
24,3.86668598651886,0.000224
25,3.939830183982849,0.000224
26,3.751615881919861,0.000224
27,3.8094656467437744,0.000224
28,3.8923200368881226,0.000224
29,3.826999068260193,0.000224
30,3.7010070085525513,0.000224
31,3.8235095739364624,0.000224
32,3.701618790626526,0.000224
33,3.5593260526657104,0.000224
34,3.6851876974105835,0.000224
35,3.6976040601730347,0.000224
36,3.671324372291565,0.000224
37,3.6046712398529053,0.000224
38,3.72250497341156,0.000224
39,3.6096643209457397,0.000224
40,3.719657778739929,0.000224
41,3.656084418296814,0.000224
42,3.6133172512054443,0.000224
43,3.6305137872695923,0.000224
44,3.5574289560317993,0.000224
45,3.497197389602661,0.000224
46,3.5406023263931274,0.000224
47,3.5343024730682373,0.000224
48,3.562786102294922,0.000224
49,3.726615309715271,0.000224
50,3.593178153038025,0.000224
51,3.4876866340637207,0.000224
52,3.608808159828186,0.000224
53,3.572392225265503,0.000224
54,3.4209662675857544,0.000224
55,3.499383807182312,0.000224
56,3.6452689170837402,0.000224
57,3.519655466079712,0.000224
58,3.65521776676178,0.000224
59,3.3772590160369873,0.000224
60,3.648643374443054,0.000224
61,3.470367431640625,0.000224
62,3.5247451066970825,0.000224
63,3.545421838760376,0.000224
64,3.4794760942459106,0.000224


==> SOMA_exp2/data/pythia70m/randsam_muon_musicpile.csv <==
step,train_loss,lr
1,4.561011075973511,0.000224
2,4.640847206115723,0.000224
3,4.655898571014404,0.000224
4,4.614780902862549,0.000224
5,4.650758743286133,0.000224
6,4.763164281845093,0.000224
7,4.423829793930054,0.000224
8,4.450291156768799,0.000224
9,4.452110290527344,0.000224
10,4.6011576652526855,0.000224
11,4.089875936508179,0.000224
12,4.297135353088379,0.000224
13,4.407240629196167,0.000224
14,4.240021228790283,0.000224
15,4.29518461227417,0.000224
16,4.322988748550415,0.000224
17,4.420450925827026,0.000224
18,4.312055587768555,0.000224
19,4.127899169921875,0.000224
20,4.231302738189697,0.000224
21,4.331948518753052,0.000224
22,4.114516019821167,0.000224
23,4.252687931060791,0.000224
24,4.065164923667908,0.000224
25,4.1496851444244385,0.000224
26,4.057534694671631,0.000224
27,4.216055870056152,0.000224
28,4.177199363708496,0.000224
29,4.036176919937134,0.000224
30,4.294863700866699,0.000224
31,4.186066627502441,0.000224
32,4.160700559616089,0.000224
33,4.190430641174316,0.000224
34,4.119891166687012,0.000224
35,4.209697365760803,0.000224
36,3.9489444494247437,0.000224
37,4.079179763793945,0.000224
38,4.292504072189331,0.000224
39,4.017025589942932,0.000224
40,4.236704111099243,0.000224
41,4.226508140563965,0.000224
42,4.016521215438843,0.000224
43,4.060924291610718,0.000224
44,4.137701988220215,0.000224
45,4.1785242557525635,0.000224
46,4.118039608001709,0.000224
47,4.10936427116394,0.000224
48,4.1052610874176025,0.000224
49,4.118958473205566,0.000224
50,3.9063057899475098,0.000224
51,4.0339531898498535,0.000224
52,4.17352557182312,0.000224
53,4.097158074378967,0.000224
54,4.164449691772461,0.000224
55,4.041295528411865,0.000224
56,4.195244073867798,0.000224
57,3.7985388040542603,0.000224
58,4.418046712875366,0.000224
59,4.117231369018555,0.000224
60,3.8969411849975586,0.000224
61,4.142920732498169,0.000224
62,3.8489274978637695,0.000224
63,4.105260372161865,0.000224
64,4.0158116817474365,0.000224


==> SOMA_exp2/data/pythia70m/randsam_muon_stackmathqa.csv <==
step,train_loss,lr
1,5.6761839389801025,0.000224
2,5.6456298828125,0.000224
3,5.650130033493042,0.000224
4,5.359802961349487,0.000224
5,5.276010990142822,0.000224
6,4.956360101699829,0.000224
7,5.058956861495972,0.000224
8,4.8488688468933105,0.000224
9,4.556508302688599,0.000224
10,4.61341404914856,0.000224
11,4.469021797180176,0.000224
12,4.421906232833862,0.000224
13,4.3188629150390625,0.000224
14,4.281896352767944,0.000224
15,4.23286509513855,0.000224
16,4.16508936882019,0.000224
17,4.10011100769043,0.000224
18,4.1747612953186035,0.000224
19,4.020789861679077,0.000224
20,3.9964041709899902,0.000224
21,3.9461331367492676,0.000224
22,3.870944857597351,0.000224
23,3.951999068260193,0.000224
24,3.842413902282715,0.000224
25,3.8462419509887695,0.000224
26,3.809962749481201,0.000224
27,3.864215612411499,0.000224
28,3.7963260412216187,0.000224
29,3.7722545862197876,0.000224
30,3.727922797203064,0.000224
31,3.8191217184066772,0.000224
32,3.7376720905303955,0.000224
33,3.63203501701355,0.000224
34,3.6689974069595337,0.000224
35,3.6644070148468018,0.000224
36,3.6566895246505737,0.000224
37,3.603818416595459,0.000224
38,3.5526185035705566,0.000224
39,3.6485304832458496,0.000224
40,3.601201891899109,0.000224
41,3.6217713356018066,0.000224
42,3.5144752264022827,0.000224
43,3.4940422773361206,0.000224
44,3.4834799766540527,0.000224
45,3.6267367601394653,0.000224
46,3.6349575519561768,0.000224
47,3.506637930870056,0.000224
48,3.529228925704956,0.000224
49,3.4762587547302246,0.000224
50,3.55779230594635,0.000224
51,3.478306770324707,0.000224
52,3.5856717824935913,0.000224
53,3.536445736885071,0.000224
54,3.5714221000671387,0.000224
55,3.455830454826355,0.000224
56,3.4632638692855835,0.000224
57,3.4984859228134155,0.000224
58,3.464029312133789,0.000224
59,3.462153673171997,0.000224
60,3.5134793519973755,0.000224
61,3.5039528608322144,0.000224
62,3.4278323650360107,0.000224
63,3.535656690597534,0.000224
64,3.6086065769195557,0.000224


==> SOMA_exp2/data/pythia70m/randsam_muon_tulu3.csv <==
step,train_loss,lr
1,4.546461820602417,0.000224
2,4.647502422332764,0.000224
3,4.556031703948975,0.000224
4,4.412395238876343,0.000224
5,4.291930198669434,0.000224
6,4.401633977890015,0.000224
7,4.381597995758057,0.000224
8,4.202282667160034,0.000224
9,4.098100662231445,0.000224
10,4.150341272354126,0.000224
11,4.045652151107788,0.000224
12,3.971016526222229,0.000224
13,3.864622712135315,0.000224
14,4.055872917175293,0.000224
15,3.90757155418396,0.000224
16,3.8666369915008545,0.000224
17,3.8196197748184204,0.000224
18,3.663704037666321,0.000224
19,3.764347195625305,0.000224
20,3.681824803352356,0.000224
21,3.750060558319092,0.000224
22,3.759612798690796,0.000224
23,3.9065334796905518,0.000224
24,3.7280353307724,0.000224
25,3.71989369392395,0.000224
26,3.7576273679733276,0.000224
27,3.6691246032714844,0.000224
28,3.6156466007232666,0.000224
29,3.6837215423583984,0.000224
30,3.5876448154449463,0.000224
31,3.679049849510193,0.000224
32,3.4426997900009155,0.000224
33,3.613147258758545,0.000224
34,3.4507511854171753,0.000224
35,3.7353901863098145,0.000224
36,3.4177972078323364,0.000224
37,3.519985318183899,0.000224
38,3.4143279790878296,0.000224
39,3.571393132209778,0.000224
40,3.539876341819763,0.000224
41,3.691255211830139,0.000224
42,3.5207953453063965,0.000224
43,3.541202664375305,0.000224
44,3.4417715072631836,0.000224
45,3.403807759284973,0.000224
46,3.49166202545166,0.000224
47,3.3815629482269287,0.000224
48,3.4637330770492554,0.000224
49,3.5936672687530518,0.000224
50,3.565651535987854,0.000224
51,3.5722793340682983,0.000224
52,3.428618550300598,0.000224
53,3.5595619678497314,0.000224
54,3.666077136993408,0.000224
55,3.4434235095977783,0.000224
56,3.5869343280792236,0.000224
57,3.4091087579727173,0.000224
58,3.6263527870178223,0.000224
59,3.452392816543579,0.000224
60,3.4617639780044556,0.000224
61,3.4840773344039917,0.000224
62,3.529847502708435,0.000224
63,3.312434673309326,0.000224
64,3.4591678380966187,0.000224


==> SOMA_exp2/data/pythia70m/sam_codeparrot.csv <==
step,train_loss,lr
1,3.9421850442886353,0.000224
2,3.9347152709960938,0.000224
3,3.9517420530319214,0.000224
4,4.152875661849976,0.000224
5,4.2622809410095215,0.000224
6,4.6060707569122314,0.000224
7,5.117319583892822,0.000224
8,4.954071760177612,0.000224
9,5.027210712432861,0.000224
10,4.754004955291748,0.000224
11,4.819974899291992,0.000224
12,4.834301948547363,0.000224
13,4.843168258666992,0.000224
14,4.463175058364868,0.000224
15,4.633946418762207,0.000224
16,4.450354814529419,0.000224
17,4.608253240585327,0.000224
18,4.591364622116089,0.000224
19,4.5546956062316895,0.000224
20,4.339671850204468,0.000224
21,4.501305818557739,0.000224
22,4.3361241817474365,0.000224
23,4.385409832000732,0.000224
24,4.169074058532715,0.000224
25,4.205495595932007,0.000224
26,4.183760643005371,0.000224
27,4.232410430908203,0.000224
28,4.3001697063446045,0.000224
29,4.192223072052002,0.000224
30,4.00463080406189,0.000224
31,4.194440603256226,0.000224
32,4.243487358093262,0.000224
33,3.933038830757141,0.000224
34,4.055066108703613,0.000224
35,4.096303582191467,0.000224
36,4.060588598251343,0.000224
37,3.951622247695923,0.000224
38,4.129177093505859,0.000224
39,3.9270519018173218,0.000224
40,4.063779354095459,0.000224
41,4.090832471847534,0.000224
42,3.8977855443954468,0.000224
43,3.9285870790481567,0.000224
44,3.880301356315613,0.000224
45,3.8337626457214355,0.000224
46,3.9214465618133545,0.000224
47,3.767807126045227,0.000224
48,3.7798986434936523,0.000224
49,4.00742506980896,0.000224
50,3.7658751010894775,0.000224
51,3.797470808029175,0.000224
52,3.884679079055786,0.000224
53,3.929643988609314,0.000224
54,3.6410462856292725,0.000224
55,3.836082935333252,0.000224
56,3.9978970289230347,0.000224
57,3.8737709522247314,0.000224
58,3.976427435874939,0.000224
59,3.650841474533081,0.000224
60,3.875044107437134,0.000224
61,3.6830490827560425,0.000224
62,3.879504442214966,0.000224
63,3.8203916549682617,0.000224
64,3.721747040748596,0.000224


==> SOMA_exp2/data/pythia70m/sam_musicpile.csv <==
step,train_loss,lr
1,5.309834003448486,0.000224
2,5.387272834777832,0.000224
3,5.4340479373931885,0.000224
4,5.577279329299927,0.000224
5,5.859860420227051,0.000224
6,6.116592168807983,0.000224
7,6.798422813415527,0.000224
8,6.842187166213989,0.000224
9,6.661395072937012,0.000224
10,6.494889974594116,0.000224
11,6.252131938934326,0.000224
12,6.3802571296691895,0.000224
13,6.215419054031372,0.000224
14,6.191208362579346,0.000224
15,6.351224184036255,0.000224
16,6.334997177124023,0.000224
17,6.2905590534210205,0.000224
18,6.107419967651367,0.000224
19,5.919925212860107,0.000224
20,5.946013689041138,0.000224
21,6.036631345748901,0.000224
22,5.739610433578491,0.000224
23,6.101834297180176,0.000224
24,5.776798248291016,0.000224
25,5.818339109420776,0.000224
26,5.839142560958862,0.000224
27,5.785560131072998,0.000224
28,5.7117390632629395,0.000224
29,5.6766674518585205,0.000224
30,5.756098747253418,0.000224
31,5.694638252258301,0.000224
32,5.694660902023315,0.000224
33,5.565310716629028,0.000224
34,5.467375993728638,0.000224
35,5.5309553146362305,0.000224
36,5.584201097488403,0.000224
37,5.584179878234863,0.000224
38,5.730887174606323,0.000224
39,5.414663553237915,0.000224
40,5.593834638595581,0.000224
41,5.600132703781128,0.000224
42,5.341290235519409,0.000224
43,5.305102109909058,0.000224
44,5.465378046035767,0.000224
45,5.375094652175903,0.000224
46,5.263389587402344,0.000224
47,5.2940638065338135,0.000224
48,5.42970085144043,0.000224
49,5.4018635749816895,0.000224
50,5.066965818405151,0.000224
51,5.359305381774902,0.000224
52,5.4011781215667725,0.000224
53,5.315882921218872,0.000224
54,5.364399433135986,0.000224
55,5.205143451690674,0.000224
56,5.381697416305542,0.000224
57,4.9643940925598145,0.000224
58,5.486224412918091,0.000224
59,5.372750997543335,0.000224
60,5.039259910583496,0.000224
61,5.371672868728638,0.000224
62,5.043332576751709,0.000224
63,5.2712242603302,0.000224
64,5.050218343734741,0.000224


==> SOMA_exp2/data/pythia70m/sam_stackmathqa.csv <==
step,train_loss,lr
1,4.282727956771851,0.000224
2,4.112818479537964,0.000224
3,4.168700695037842,0.000224
4,4.315688848495483,0.000224
5,4.868142366409302,0.000224
6,5.002407073974609,0.000224
7,5.214749097824097,0.000224
8,5.285205602645874,0.000224
9,5.2188334465026855,0.000224
10,5.045374155044556,0.000224
11,4.893743991851807,0.000224
12,5.073754549026489,0.000224
13,4.873280048370361,0.000224
14,4.8561460971832275,0.000224
15,4.720333814620972,0.000224
16,4.846796989440918,0.000224
17,4.477702856063843,0.000224
18,4.620105028152466,0.000224
19,4.438830614089966,0.000224
20,4.443312883377075,0.000224
21,4.429166555404663,0.000224
22,4.528439044952393,0.000224
23,4.466693162918091,0.000224
24,4.503348350524902,0.000224
25,4.45687460899353,0.000224
26,4.403897285461426,0.000224
27,4.445443630218506,0.000224
28,4.334933280944824,0.000224
29,4.32523512840271,0.000224
30,4.274394750595093,0.000224
31,4.467082738876343,0.000224
32,4.412594318389893,0.000224
33,4.0761672258377075,0.000224
34,4.3997087478637695,0.000224
35,4.362400531768799,0.000224
36,4.330638885498047,0.000224
37,4.357626438140869,0.000224
38,4.205860137939453,0.000224
39,4.220624208450317,0.000224
40,4.3071208000183105,0.000224
41,4.323296070098877,0.000224
42,4.081548810005188,0.000224
43,4.140099048614502,0.000224
44,4.117147207260132,0.000224
45,4.250561952590942,0.000224
46,4.337461471557617,0.000224
47,4.123451232910156,0.000224
48,4.181920528411865,0.000224
49,3.95303475856781,0.000224
50,4.124740958213806,0.000224
51,4.126909136772156,0.000224
52,4.239077568054199,0.000224
53,4.012552261352539,0.000224
54,4.172686815261841,0.000224
55,4.032225847244263,0.000224
56,3.859265685081482,0.000224
57,3.95714795589447,0.000224
58,4.066842317581177,0.000224
59,4.083716630935669,0.000224
60,4.066607475280762,0.000224
61,4.046430349349976,0.000224
62,3.963352084159851,0.000224
63,4.171423435211182,0.000224
64,4.139206886291504,0.000224


==> SOMA_exp2/data/pythia70m/sam_tulu3.csv <==
step,train_loss,lr
1,4.354188442230225,0.000224
2,4.5530500411987305,0.000224
3,4.809134244918823,0.000224
4,4.702795028686523,0.000224
5,4.917044401168823,0.000224
6,5.192755699157715,0.000224
7,5.831300735473633,0.000224
8,6.082113027572632,0.000224
9,5.475251913070679,0.000224
10,5.77117919921875,0.000224
11,5.602436304092407,0.000224
12,5.3380162715911865,0.000224
13,5.367062091827393,0.000224
14,5.687994718551636,0.000224
15,5.206384897232056,0.000224
16,5.3160881996154785,0.000224
17,5.184165716171265,0.000224
18,4.952986717224121,0.000224
19,5.038987159729004,0.000224
20,5.0671610832214355,0.000224
21,5.177695274353027,0.000224
22,5.341851234436035,0.000224
23,5.497328519821167,0.000224
24,4.944309234619141,0.000224
25,5.147903919219971,0.000224
26,4.974068641662598,0.000224
27,5.071597099304199,0.000224
28,4.789107322692871,0.000224
29,5.134789943695068,0.000224
30,4.7988505363464355,0.000224
31,4.85021185874939,0.000224
32,4.598987579345703,0.000224
33,4.779479503631592,0.000224
34,4.58583927154541,0.000224
35,5.064618110656738,0.000224
36,4.334810733795166,0.000224
37,4.468932867050171,0.000224
38,4.314342975616455,0.000224
39,4.660677433013916,0.000224
40,4.623096704483032,0.000224
41,4.565848350524902,0.000224
42,4.433034181594849,0.000224
43,4.408070802688599,0.000224
44,4.4541335105896,0.000224
45,4.310207843780518,0.000224
46,4.495776653289795,0.000224
47,4.121625185012817,0.000224
48,4.504855155944824,0.000224
49,4.437710523605347,0.000224
50,4.389256238937378,0.000224
51,4.508007287979126,0.000224
52,4.28463888168335,0.000224
53,4.338213682174683,0.000224
54,4.422939777374268,0.000224
55,4.264694452285767,0.000224
56,4.455247402191162,0.000224
57,4.199350595474243,0.000224
58,4.307004451751709,0.000224
59,4.290550947189331,0.000224
60,4.173469305038452,0.000224
61,4.2978737354278564,0.000224
62,4.224472999572754,0.000224
63,4.05533230304718,0.000224
64,4.174370765686035,0.000224


==> SOMA_exp2/data/pythia70m/sgd_codeparrot.csv <==
step,train_loss,lr
1,8.736340522766113,0.000224
2,8.886237144470215,0.000224
3,8.833831310272217,0.000224
4,8.752447128295898,0.000224
5,8.67235279083252,0.000224
6,8.738226413726807,0.000224
7,8.695486068725586,0.000224
8,8.552478790283203,0.000224
9,8.584936141967773,0.000224
10,8.380403518676758,0.000224
11,8.43675184249878,0.000224
12,8.446972370147705,0.000224
13,8.37445878982544,0.000224
14,8.377346992492676,0.000224
15,8.42041301727295,0.000224
16,8.37153148651123,0.000224
17,8.292157649993896,0.000224
18,8.324740886688232,0.000224
19,8.317939281463623,0.000224
20,8.340999126434326,0.000224
21,8.273313045501709,0.000224
22,8.309258937835693,0.000224
23,8.221426486968994,0.000224
24,8.202556610107422,0.000224
25,8.180665493011475,0.000224
26,8.09989309310913,0.000224
27,8.197239398956299,0.000224
28,8.135220050811768,0.000224
29,8.16399097442627,0.000224
30,8.044452667236328,0.000224
31,8.104031562805176,0.000224
32,8.016325950622559,0.000224
33,8.115005493164062,0.000224
34,8.04431414604187,0.000224
35,8.089765071868896,0.000224
36,7.967374324798584,0.000224
37,8.011838436126709,0.000224
38,8.014137983322144,0.000224
39,8.039942264556885,0.000224
40,8.035975217819214,0.000224
41,8.034756660461426,0.000224
42,8.014100551605225,0.000224
43,7.949659585952759,0.000224
44,7.9610981941223145,0.000224
45,7.926296949386597,0.000224
46,7.974374055862427,0.000224
47,8.052208423614502,0.000224
48,8.0009925365448,0.000224
49,8.009061336517334,0.000224
50,8.018863677978516,0.000224
51,7.895960807800293,0.000224
52,7.9321277141571045,0.000224
53,7.891212701797485,0.000224
54,7.934380054473877,0.000224
55,7.905848979949951,0.000224
56,7.924226999282837,0.000224
57,7.959366798400879,0.000224
58,7.920170545578003,0.000224
59,7.936776638031006,0.000224
60,7.947298765182495,0.000224
61,7.98098611831665,0.000224
62,7.92096209526062,0.000224
63,7.861408710479736,0.000224
64,7.957451820373535,0.000224


==> SOMA_exp2/data/pythia70m/sgd_musicpile.csv <==
step,train_loss,lr
1,8.498335838317871,0.000224
2,8.351670742034912,0.000224
3,8.2219398021698,0.000224
4,8.342370986938477,0.000224
5,8.271884679794312,0.000224
6,8.462482452392578,0.000224
7,8.044771909713745,0.000224
8,8.096120834350586,0.000224
9,8.199188232421875,0.000224
10,8.45366096496582,0.000224
11,7.940929889678955,0.000224
12,8.089922428131104,0.000224
13,8.262376308441162,0.000224
14,8.174677610397339,0.000224
15,8.055531740188599,0.000224
16,8.080278396606445,0.000224
17,8.210557460784912,0.000224
18,7.974148273468018,0.000224
19,7.9022743701934814,0.000224
20,8.16829538345337,0.000224
21,8.053229808807373,0.000224
22,8.007482528686523,0.000224
23,7.959825038909912,0.000224
24,7.936624050140381,0.000224
25,7.952097415924072,0.000224
26,7.8149120807647705,0.000224
27,7.934943675994873,0.000224
28,8.015495300292969,0.000224
29,7.854938745498657,0.000224
30,8.214613437652588,0.000224
31,7.938117027282715,0.000224
32,7.867037057876587,0.000224
33,7.903395414352417,0.000224
34,8.018778324127197,0.000224
35,8.064319372177124,0.000224
36,7.727698087692261,0.000224
37,7.818488359451294,0.000224
38,7.9378252029418945,0.000224
39,7.927502155303955,0.000224
40,7.950419187545776,0.000224
41,7.952633619308472,0.000224
42,7.746880292892456,0.000224
43,8.022928714752197,0.000224
44,7.896077394485474,0.000224
45,7.99886417388916,0.000224
46,7.9968438148498535,0.000224
47,8.035183429718018,0.000224
48,7.833278179168701,0.000224
49,7.687954902648926,0.000224
50,7.840715169906616,0.000224
51,7.780912160873413,0.000224
52,7.888741731643677,0.000224
53,7.843622446060181,0.000224
54,7.891024589538574,0.000224
55,7.769113779067993,0.000224
56,7.850311517715454,0.000224
57,7.758515119552612,0.000224
58,7.961151123046875,0.000224
59,7.853764772415161,0.000224
60,7.791532754898071,0.000224
61,7.810857772827148,0.000224
62,7.639551639556885,0.000224
63,7.785462856292725,0.000224
64,7.920048952102661,0.000224


==> SOMA_exp2/data/pythia70m/sgd_stackmathqa.csv <==
step,train_loss,lr
1,8.25683069229126,0.000224
2,8.233973503112793,0.000224
3,8.38616418838501,0.000224
4,8.206870079040527,0.000224
5,8.036107540130615,0.000224
6,7.926206111907959,0.000224
7,8.08701753616333,0.000224
8,8.064958810806274,0.000224
9,7.880494832992554,0.000224
10,7.95996618270874,0.000224
11,7.872514963150024,0.000224
12,7.7669103145599365,0.000224
13,7.7806782722473145,0.000224
14,7.708329677581787,0.000224
15,7.756751537322998,0.000224
16,7.613226413726807,0.000224
17,7.743191719055176,0.000224
18,7.7766501903533936,0.000224
19,7.714911699295044,0.000224
20,7.72284460067749,0.000224
21,7.647052049636841,0.000224
22,7.593597173690796,0.000224
23,7.661109924316406,0.000224
24,7.541592597961426,0.000224
25,7.573456525802612,0.000224
26,7.571292400360107,0.000224
27,7.617052316665649,0.000224
28,7.638922929763794,0.000224
29,7.542394638061523,0.000224
30,7.546738862991333,0.000224
31,7.57137131690979,0.000224
32,7.523757696151733,0.000224
33,7.6204493045806885,0.000224
34,7.45133900642395,0.000224
35,7.432785511016846,0.000224
36,7.410358905792236,0.000224
37,7.320063352584839,0.000224
38,7.409063816070557,0.000224
39,7.461256980895996,0.000224
40,7.353951692581177,0.000224
41,7.4464006423950195,0.000224
42,7.473348140716553,0.000224
43,7.32490611076355,0.000224
44,7.316903829574585,0.000224
45,7.381678342819214,0.000224
46,7.392494440078735,0.000224
47,7.407576084136963,0.000224
48,7.335263252258301,0.000224
49,7.4532623291015625,0.000224
50,7.4464733600616455,0.000224
51,7.29086709022522,0.000224
52,7.369446516036987,0.000224
53,7.451632976531982,0.000224
54,7.405297756195068,0.000224
55,7.343190431594849,0.000224
56,7.445074558258057,0.000224
57,7.4734344482421875,0.000224
58,7.258385181427002,0.000224
59,7.3047919273376465,0.000224
60,7.404242038726807,0.000224
61,7.328993082046509,0.000224
62,7.330400228500366,0.000224
63,7.3675384521484375,0.000224
64,7.485501050949097,0.000224


==> SOMA_exp2/data/pythia70m/sgd_tulu3.csv <==
step,train_loss,lr
1,8.394782066345215,0.000224
2,8.331541061401367,0.000224
3,8.069977760314941,0.000224
4,8.148786067962646,0.000224
5,7.829230070114136,0.000224
6,8.096418380737305,0.000224
7,8.127772092819214,0.000224
8,8.064074039459229,0.000224
9,8.128582239151001,0.000224
10,8.097356081008911,0.000224
11,7.867978811264038,0.000224
12,8.029292583465576,0.000224
13,7.859614849090576,0.000224
14,7.896876811981201,0.000224
15,8.054145812988281,0.000224
16,7.83442759513855,0.000224
17,7.800686359405518,0.000224
18,7.763016223907471,0.000224
19,7.9818596839904785,0.000224
20,7.856427192687988,0.000224
21,7.865941047668457,0.000224
22,7.723174810409546,0.000224
23,7.918710470199585,0.000224
24,7.9354026317596436,0.000224
25,7.675534248352051,0.000224
26,7.772172689437866,0.000224
27,7.884382247924805,0.000224
28,7.9878294467926025,0.000224
29,7.7248125076293945,0.000224
30,7.801319599151611,0.000224
31,7.863023281097412,0.000224
32,7.682767629623413,0.000224
33,7.67095947265625,0.000224
34,7.561923265457153,0.000224
35,7.716240406036377,0.000224
36,7.791028261184692,0.000224
37,7.759085416793823,0.000224
38,7.781083822250366,0.000224
39,7.627602577209473,0.000224
40,7.697118520736694,0.000224
41,7.87927770614624,0.000224
42,7.691289186477661,0.000224
43,7.735836744308472,0.000224
44,7.56245493888855,0.000224
45,7.521786451339722,0.000224
46,7.50937557220459,0.000224
47,7.758586645126343,0.000224
48,7.5782787799835205,0.000224
49,7.892858505249023,0.000224
50,7.6937901973724365,0.000224
51,7.6413397789001465,0.000224
52,7.5253002643585205,0.000224
53,7.811124563217163,0.000224
54,7.86539888381958,0.000224
55,7.594226360321045,0.000224
56,7.647772550582886,0.000224
57,7.6040284633636475,0.000224
58,7.704560995101929,0.000224
59,7.597040414810181,0.000224
60,7.749290466308594,0.000224
61,7.676445007324219,0.000224
62,7.769911289215088,0.000224
63,7.623471975326538,0.000224
64,7.67121148109436,0.000224


==> atlas_opt_cpt_curves/data/cifar10/adam.csv <==
step,epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
100,1,1.53167,0.00872,54.67333,3.68219
200,2,0.98177,0.01209,65.32000,3.52868
300,3,0.72953,0.00690,67.51333,1.81949
400,4,0.58337,0.01177,77.25333,1.61695
500,5,0.50143,0.00289,78.16667,1.30236
600,6,0.43203,0.00798,79.64000,1.99610
700,7,0.31627,0.00197,87.86667,0.53079


==> atlas_opt_cpt_curves/data/cifar10/fsam.csv <==
step,epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
100,1,1.65360,0.00687,49.15333,2.35918
200,2,1.08013,0.01191,62.62000,2.38822
300,3,0.82353,0.00244,65.19333,5.05277
400,4,0.70163,0.00537,71.98667,1.39661
500,5,0.63163,0.00250,71.30667,4.55018
600,6,0.57400,0.00356,77.51333,1.16384
700,7,0.45893,0.00219,84.72667,0.29143


==> atlas_opt_cpt_curves/data/cifar10/fsam_adam.csv <==
step,epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
100,1,1.53440,0.00640,51.70667,3.01678
200,2,0.98317,0.01658,65.29333,0.22745
300,3,0.73307,0.01366,71.30000,2.18687
400,4,0.58473,0.01665,77.74000,1.80300
500,5,0.50487,0.00417,80.56000,2.41504
600,6,0.43423,0.00760,82.25333,1.22464
700,7,0.31777,0.00369,87.70000,0.34699


==> atlas_opt_cpt_curves/data/cifar10/fsam_ortho_muon.csv <==
step,epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
100,1,1.36330,0.00345,67.44000,2.80164
200,2,0.72893,0.00515,77.68000,0.38575
300,3,0.55043,0.00225,80.59333,0.15011
400,4,0.45487,0.00667,82.81333,0.64694
500,5,0.39330,0.00377,83.92000,0.40596
600,6,0.34453,0.00369,85.32667,0.27301
700,7,0.27037,0.00145,87.37333,0.43879


==> atlas_opt_cpt_curves/data/cifar10/fsam_ortho_muon_stale_momentum.csv <==
step,epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
100,1,1.31460,0.00693,68.12667,2.45864
200,2,0.70713,0.00603,76.46667,0.26858
300,3,0.54770,0.00350,79.11333,0.41004
400,4,0.45610,0.00762,80.16000,1.97373
500,5,0.40020,0.00401,81.74667,1.75924
600,6,0.35020,0.00291,84.53333,0.34078
700,7,0.26850,0.00171,87.50667,0.26558


==> atlas_opt_cpt_curves/data/cifar10/msam.csv <==
step,epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
100,1,1.64913,0.01813,44.30667,2.08445
200,2,1.16590,0.00947,54.56667,0.91659
300,3,0.91147,0.01218,66.11333,3.25099
400,4,0.74097,0.01183,69.33333,1.67157
500,5,0.65310,0.00545,68.57333,5.43722
600,6,0.58013,0.00389,75.26667,0.89584
700,7,0.46710,0.00171,84.03333,0.57873


==> atlas_opt_cpt_curves/data/cifar10/msoma.csv <==
step,epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
100,1,1.29630,0.00591,67.80667,3.40836
200,2,0.69980,0.00519,76.88000,0.56956
300,3,0.54090,0.00322,78.76000,2.86880
400,4,0.45153,0.00760,80.73333,1.03467
500,5,0.39503,0.00219,81.02000,2.23490
600,6,0.34640,0.00490,84.26000,0.79373
700,7,0.26457,0.00242,87.38667,0.36896


==> atlas_opt_cpt_curves/data/cifar10/muon.csv <==
step,epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
100,1,1.29977,0.00586,67.72000,2.84401
200,2,0.70097,0.00613,77.12000,0.14000
300,3,0.54323,0.00256,78.81333,0.71143
400,4,0.45243,0.00813,81.16667,2.29001
500,5,0.39513,0.00344,81.44667,1.42889
600,6,0.34620,0.00363,83.98667,0.32884
700,7,0.26550,0.00240,87.27333,0.08083


==> atlas_opt_cpt_curves/data/cifar10/muon_sam.csv <==
step,epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
100,1,1.37423,0.00390,66.93333,3.04541
200,2,0.73510,0.00459,77.19333,0.29143
300,3,0.55407,0.00311,80.51333,1.01869
400,4,0.45793,0.00688,82.17333,0.74628
500,5,0.39510,0.00151,83.92000,0.41328
600,6,0.34623,0.00385,84.93333,0.36679
700,7,0.27130,0.00280,87.62667,0.34487


==> atlas_opt_cpt_curves/data/cifar10/op_soma_postns5.csv <==
step,epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
100,1,1.30453,0.00622,67.39333,2.71664
200,2,0.70280,0.00557,76.69333,0.65615
300,3,0.54497,0.00280,78.72667,0.77468
400,4,0.45350,0.00821,81.30000,1.52473
500,5,0.39733,0.00172,82.06000,1.85914
600,6,0.34917,0.00625,83.90667,0.91090
700,7,0.26580,0.00218,87.14000,0.05292


==> atlas_opt_cpt_curves/data/cifar10/randsam_muon.csv <==
step,epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
100,1,1.29987,0.00578,67.86667,2.42440
200,2,0.70007,0.00544,77.14667,0.45797
300,3,0.54190,0.00217,79.44000,0.81902
400,4,0.45317,0.00958,81.12000,2.25202
500,5,0.39630,0.00272,82.85333,0.97700
600,6,0.34827,0.00511,84.42000,0.93723
700,7,0.26550,0.00383,87.22000,0.07211


==> atlas_opt_cpt_curves/data/cifar10/sam.csv <==
step,epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
100,1,1.65697,0.00891,47.40667,4.81599
200,2,1.08133,0.01157,62.22667,2.22300
300,3,0.82397,0.00429,63.63333,4.86199
400,4,0.70323,0.00635,72.36667,1.48194
500,5,0.63303,0.00290,71.73333,4.05376
600,6,0.57740,0.00221,76.91333,2.43313
700,7,0.46177,0.00162,84.72000,0.41328


==> atlas_opt_cpt_curves/data/cifar10/sam_adam.csv <==
step,epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
100,1,1.53817,0.00865,50.44000,7.24221
200,2,0.98340,0.01222,65.26000,3.20206
300,3,0.73413,0.01253,71.55333,1.59817
400,4,0.58773,0.01544,78.44667,1.43587
500,5,0.50590,0.00537,79.06000,2.92144
600,6,0.43483,0.01265,81.96000,1.59800
700,7,0.31717,0.00765,87.91333,0.50332


==> atlas_opt_cpt_curves/data/cifar10/sgd.csv <==
step,epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
100,1,1.65513,0.00949,49.09333,2.24110
200,2,1.07967,0.01031,63.36667,2.59278
300,3,0.82293,0.00503,64.70667,4.76245
400,4,0.70153,0.00414,68.29333,2.47954
500,5,0.63097,0.00312,68.41333,3.51251
600,6,0.57673,0.00300,76.63333,3.05132
700,7,0.46113,0.00274,84.66000,0.40150


==> atlas_opt_cpt_curves/data/cifar10/soma_prens5.csv <==
step,epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
100,1,1.30737,0.00603,67.74667,2.84994
200,2,0.70590,0.00425,77.30000,0.73512
300,3,0.54580,0.00291,78.45333,0.67715
400,4,0.45593,0.00762,81.87333,1.26433
500,5,0.39663,0.00258,80.50667,2.33584
600,6,0.34943,0.00419,84.26667,0.76166
700,7,0.26613,0.00273,87.14000,0.13115


==> atlas_opt_cpt_curves/data/nanogpt/adam.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.44830,0.00365,27.18333,0.13051
200,2,3.38370,0.00272,26.62000,0.02646
300,3,3.37453,0.00206,26.37667,0.13429
400,4,3.35963,0.00390,26.24667,0.06506
500,5,3.36917,0.00108,26.01667,0.03055
600,6,3.36643,0.00325,25.86667,0.04509
700,7,3.34847,0.00311,25.71333,0.06807
800,8,3.32917,0.00653,25.70333,0.02309
900,9,3.33790,0.00975,25.66333,0.01528
1000,10,3.32430,0.00145,25.51333,0.06506
1100,11,3.30927,0.00211,25.49333,0.04933
1200,12,3.31697,0.00252,25.40000,0.08185
1300,13,3.30727,0.00372,25.14333,0.05132
1400,14,3.29587,0.00243,24.79667,0.00577
1500,15,3.31083,0.00414,24.59667,0.02082


==> atlas_opt_cpt_curves/data/nanogpt/fsam.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.86080,0.05065,41.81667,8.06789
200,2,3.69977,0.06239,32.12333,1.92620
300,3,3.56240,0.07540,31.11667,2.85044
400,4,3.46703,0.02641,27.14000,0.11533
500,5,3.43720,0.02056,26.88667,0.09815
600,6,3.41887,0.01545,26.95667,0.28290
700,7,3.39680,0.00782,26.55333,0.31644
800,8,3.37077,0.00671,26.45333,0.11060
900,9,3.40673,0.01026,30.01667,5.20117
1000,10,3.41077,0.02603,26.81333,0.66666
1100,11,3.35697,0.00859,26.33667,0.04041
1200,12,3.35783,0.00210,26.23333,0.19140
1300,13,3.34637,0.00367,25.91333,0.01528
1400,14,3.34030,0.00215,25.82000,0.00000
1500,15,3.36097,0.00402,25.76000,0.01000


==> atlas_opt_cpt_curves/data/nanogpt/fsam_adam.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.44493,0.00340,27.12333,0.13051
200,2,3.38233,0.00268,26.63000,0.03606
300,3,3.37367,0.00215,26.36000,0.13892
400,4,3.35890,0.00361,26.22333,0.06110
500,5,3.36830,0.00115,25.99667,0.02517
600,6,3.36570,0.00310,25.88000,0.06557
700,7,3.34787,0.00319,25.69667,0.06429
800,8,3.32890,0.00652,25.69333,0.01528
900,9,3.33730,0.01002,25.67667,0.01528
1000,10,3.32383,0.00146,25.51333,0.04509
1100,11,3.30897,0.00196,25.49333,0.06658
1200,12,3.31647,0.00274,25.37333,0.07371
1300,13,3.30677,0.00378,25.13667,0.04163
1400,14,3.29537,0.00241,24.77667,0.01155
1500,15,3.31030,0.00433,24.59667,0.02517


==> atlas_opt_cpt_curves/data/nanogpt/fsam_ortho_muon.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.47173,0.00396,26.96667,0.03215
200,2,3.37537,0.00240,26.40333,0.01528
300,3,3.36343,0.00196,26.10000,0.05196
400,4,3.34717,0.00339,25.89333,0.02082
500,5,3.35567,0.00116,25.70000,0.02000
600,6,3.35193,0.00317,25.55667,0.03055
700,7,3.33473,0.00315,25.43000,0.03606
800,8,3.31523,0.00687,25.41333,0.01528
900,9,3.32300,0.00963,25.33333,0.01528
1000,10,3.31063,0.00135,25.25000,0.02000
1100,11,3.29580,0.00203,25.22000,0.02646
1200,12,3.30317,0.00235,25.13000,0.02646
1300,13,3.29513,0.00356,24.90667,0.04619
1400,14,3.28660,0.00246,24.66333,0.01528
1500,15,3.30537,0.00422,24.53667,0.02517


==> atlas_opt_cpt_curves/data/nanogpt/fsam_ortho_muon_stale_momentum.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.46923,0.00377,26.91667,0.05033
200,2,3.37273,0.00235,26.37000,0.02646
300,3,3.36220,0.00190,26.02667,0.04619
400,4,3.34600,0.00338,25.82000,0.03606
500,5,3.35483,0.00133,25.62667,0.00577
600,6,3.35100,0.00314,25.47333,0.02517
700,7,3.33393,0.00315,25.34667,0.05033
800,8,3.31423,0.00673,25.31333,0.01528
900,9,3.32217,0.00954,25.23333,0.01528
1000,10,3.30963,0.00165,25.16333,0.03055
1100,11,3.29470,0.00203,25.10667,0.02517
1200,12,3.30213,0.00234,25.02333,0.04726
1300,13,3.29387,0.00355,24.79667,0.02887
1400,14,3.28497,0.00234,24.54333,0.01155
1500,15,3.30327,0.00412,24.40000,0.01000


==> atlas_opt_cpt_curves/data/nanogpt/msam.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.73250,0.03273,33.59667,3.04969
200,2,3.57557,0.03210,27.76667,0.84855
300,3,3.40667,0.00306,26.76000,0.14799
400,4,3.39087,0.00789,26.67333,0.10017
500,5,3.39857,0.00178,26.53000,0.05292
600,6,3.39577,0.00406,26.56667,0.21939
700,7,3.37903,0.00410,26.26333,0.04933
800,8,3.35967,0.00636,26.28667,0.10786
900,9,3.37170,0.01040,26.32333,0.03055
1000,10,3.35773,0.00125,26.21667,0.11015
1100,11,3.34413,0.00190,26.12667,0.08327
1200,12,3.35253,0.00325,26.09333,0.13051
1300,13,3.34467,0.00355,25.93333,0.04933
1400,14,3.33947,0.00226,25.79000,0.02000
1500,15,3.35887,0.00395,25.71000,0.01000


==> atlas_opt_cpt_curves/data/nanogpt/msoma.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.46713,0.00391,26.77000,0.02646
200,2,3.37087,0.00235,26.25000,0.03464
300,3,3.36043,0.00198,25.95667,0.05508
400,4,3.34483,0.00330,25.75333,0.02082
500,5,3.35400,0.00118,25.58667,0.02517
600,6,3.35017,0.00327,25.43333,0.02517
700,7,3.33320,0.00304,25.30667,0.04041
800,8,3.31363,0.00660,25.29000,0.01000
900,9,3.32153,0.00956,25.21000,0.02000
1000,10,3.30907,0.00145,25.14000,0.03000
1100,11,3.29430,0.00197,25.09667,0.00577
1200,12,3.30173,0.00240,25.00333,0.03055
1300,13,3.29340,0.00376,24.78000,0.03464
1400,14,3.28450,0.00236,24.53000,0.01000
1500,15,3.30297,0.00434,24.39333,0.01528


==> atlas_opt_cpt_curves/data/nanogpt/muon.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.46687,0.00391,26.93000,0.06083
200,2,3.37300,0.00245,26.36333,0.02517
300,3,3.36210,0.00197,26.02000,0.05292
400,4,3.34603,0.00330,25.82000,0.03606
500,5,3.35490,0.00128,25.63333,0.02082
600,6,3.35097,0.00317,25.47667,0.02517
700,7,3.33393,0.00307,25.35000,0.05568
800,8,3.31420,0.00662,25.31667,0.01155
900,9,3.32207,0.00954,25.23667,0.01155
1000,10,3.30953,0.00150,25.16000,0.02000
1100,11,3.29470,0.00197,25.12667,0.02082
1200,12,3.30213,0.00240,25.02667,0.04163
1300,13,3.29377,0.00371,24.79667,0.02887
1400,14,3.28490,0.00236,24.54667,0.01155
1500,15,3.30323,0.00430,24.40667,0.01528


==> atlas_opt_cpt_curves/data/nanogpt/muon_sam.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.47467,0.00416,26.98667,0.03512
200,2,3.37537,0.00230,26.41333,0.01528
300,3,3.36350,0.00195,26.11667,0.04619
400,4,3.34717,0.00339,25.90333,0.02082
500,5,3.35573,0.00111,25.71333,0.01528
600,6,3.35200,0.00318,25.57000,0.02646
700,7,3.33480,0.00312,25.43667,0.04041
800,8,3.31527,0.00685,25.43000,0.02000
900,9,3.32310,0.00963,25.35000,0.01732
1000,10,3.31077,0.00140,25.26667,0.01528
1100,11,3.29590,0.00203,25.24000,0.02646
1200,12,3.30327,0.00235,25.14333,0.03055
1300,13,3.29523,0.00356,24.92333,0.04041
1400,14,3.28660,0.00246,24.67333,0.01528
1500,15,3.30523,0.00427,24.55000,0.03000


==> atlas_opt_cpt_curves/data/nanogpt/op_soma_postns5.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.46783,0.00356,26.92333,0.05033
200,2,3.37463,0.00240,26.40333,0.03512
300,3,3.36367,0.00190,26.02667,0.05508
400,4,3.34737,0.00339,25.83667,0.01155
500,5,3.35607,0.00139,25.65667,0.00577
600,6,3.35207,0.00296,25.48333,0.02517
700,7,3.33503,0.00323,25.35667,0.06351
800,8,3.31533,0.00673,25.30333,0.00577
900,9,3.32320,0.00943,25.24333,0.03215
1000,10,3.31057,0.00160,25.16000,0.03606
1100,11,3.29570,0.00203,25.12667,0.05686
1200,12,3.30310,0.00239,25.01667,0.05033
1300,13,3.29483,0.00356,24.80000,0.02000
1400,14,3.28577,0.00243,24.54333,0.02517
1500,15,3.30380,0.00406,24.40667,0.01155


==> atlas_opt_cpt_curves/data/nanogpt/randsam_muon.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.46677,0.00402,26.92667,0.07234
200,2,3.37303,0.00240,26.36667,0.03055
300,3,3.36213,0.00201,26.02000,0.05292
400,4,3.34610,0.00334,25.81667,0.03215
500,5,3.35490,0.00128,25.63333,0.02082
600,6,3.35100,0.00322,25.47333,0.02082
700,7,3.33397,0.00310,25.35333,0.05132
800,8,3.31420,0.00665,25.31667,0.01155
900,9,3.32207,0.00954,25.24000,0.01732
1000,10,3.30950,0.00145,25.16000,0.02000
1100,11,3.29470,0.00197,25.12667,0.02082
1200,12,3.30207,0.00235,25.02667,0.04163
1300,13,3.29380,0.00370,24.79667,0.02887
1400,14,3.28490,0.00236,24.54333,0.01528
1500,15,3.30323,0.00430,24.40667,0.01528


==> atlas_opt_cpt_curves/data/nanogpt/sam.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.81230,0.00966,38.59333,7.17948
200,2,3.72760,0.06745,31.07333,0.94691
300,3,3.56803,0.04397,28.46333,0.63885
400,4,3.44130,0.01780,28.37333,1.98525
500,5,3.44633,0.02844,27.16000,0.42332
600,6,3.41150,0.00756,26.68667,0.18148
700,7,3.40667,0.01608,26.60333,0.24583
800,8,3.38003,0.01048,26.51333,0.17616
900,9,3.38787,0.00894,26.61000,0.32970
1000,10,3.36527,0.00169,26.27667,0.10263
1100,11,3.35083,0.00151,26.37667,0.18009
1200,12,3.35717,0.00329,26.28667,0.23245
1300,13,3.34583,0.00325,25.91000,0.02000
1400,14,3.33993,0.00210,25.81667,0.00577
1500,15,3.36057,0.00405,25.75333,0.00577


==> atlas_opt_cpt_curves/data/nanogpt/sam_adam.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.44477,0.00360,27.11000,0.09165
200,2,3.38147,0.00267,26.59333,0.02517
300,3,3.37303,0.00205,26.34333,0.15308
400,4,3.35840,0.00361,26.20333,0.05132
500,5,3.36773,0.00111,25.98667,0.02082
600,6,3.36530,0.00327,25.86333,0.05132
700,7,3.34753,0.00317,25.70000,0.05196
800,8,3.32857,0.00656,25.68000,0.00000
900,9,3.33703,0.00997,25.67000,0.01732
1000,10,3.32360,0.00141,25.51000,0.05568
1100,11,3.30877,0.00206,25.49000,0.07000
1200,12,3.31620,0.00269,25.36667,0.08737
1300,13,3.30663,0.00366,25.13667,0.04509
1400,14,3.29520,0.00246,24.78000,0.01732
1500,15,3.31007,0.00422,24.58667,0.02517


==> atlas_opt_cpt_curves/data/nanogpt/sgd.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.89943,0.01775,41.21000,2.26524
200,2,3.72287,0.03911,30.20333,1.32926
300,3,3.52780,0.00968,28.60333,0.60144
400,4,3.43537,0.01829,27.48333,0.79758
500,5,3.42970,0.00949,27.78000,0.72581
600,6,3.41743,0.01189,26.97333,0.44792
700,7,3.40620,0.02127,26.42667,0.09018
800,8,3.36957,0.00713,26.51667,0.32578
900,9,3.38763,0.01173,35.80000,16.19537
1000,10,3.37190,0.01119,26.25333,0.14012
1100,11,3.34993,0.00246,26.31000,0.26665
1200,12,3.37537,0.02285,26.21000,0.13892
1300,13,3.34530,0.00312,25.90667,0.03055
1400,14,3.34000,0.00226,25.81667,0.00577
1500,15,3.36057,0.00386,25.75333,0.01528


==> atlas_opt_cpt_curves/data/nanogpt/soma_prens5.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.47510,0.00375,26.97333,0.08327
200,2,3.37890,0.00225,26.48000,0.03000
300,3,3.36707,0.00175,26.07667,0.05859
400,4,3.35037,0.00332,25.86000,0.06083
500,5,3.35863,0.00133,25.65333,0.05033
600,6,3.35460,0.00304,25.48667,0.04726
700,7,3.33733,0.00323,25.41333,0.05033
800,8,3.31773,0.00673,25.37667,0.06110
900,9,3.32547,0.00957,25.23667,0.01528
1000,10,3.31277,0.00166,25.20667,0.08021
1100,11,3.29777,0.00194,25.12000,0.04000
1200,12,3.30517,0.00225,25.04333,0.07024
1300,13,3.29673,0.00349,24.83667,0.02517
1400,14,3.28737,0.00237,24.56667,0.02517
1500,15,3.30487,0.00412,24.42000,0.01000


==> atlas_opt_cpt_curves/data/pythia70m/adam.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.71197,0.00391,41.54333,0.11015
200,2,3.69433,0.00226,40.67000,0.09849
300,3,3.68420,0.00291,40.18333,0.24826
400,4,3.67133,0.00321,39.73000,0.10583
500,5,3.67797,0.00297,39.34667,0.04726
600,6,3.67330,0.00274,39.07333,0.11590
700,7,3.65553,0.00267,38.93333,0.01528
800,8,3.63517,0.00523,38.69000,0.05000
900,9,3.64003,0.00896,38.55667,0.07371
1000,10,3.62897,0.00107,38.39667,0.05132
1100,11,3.61617,0.00160,38.28333,0.17898
1200,12,3.62107,0.00303,37.57667,0.04163
1300,13,3.59357,0.00293,36.83000,0.06083
1400,14,3.57360,0.00265,36.19667,0.02082


==> atlas_opt_cpt_curves/data/pythia70m/fsam.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.73603,0.00378,42.36000,0.17436
200,2,3.71830,0.00221,41.72667,0.02082
300,3,3.71537,0.00287,41.60667,0.21127
400,4,3.70730,0.00277,41.37667,0.04041
500,5,3.71910,0.00279,41.22333,0.10693
600,6,3.71737,0.00245,41.14000,0.13748
700,7,3.70407,0.00260,41.02667,0.05686
800,8,3.68703,0.00483,40.90333,0.05033
900,9,3.69363,0.00870,40.74333,0.09815
1000,10,3.68740,0.00173,40.80000,0.08718
1100,11,3.67867,0.00104,40.80333,0.04041
1200,12,3.68643,0.00185,40.41333,0.05859
1300,13,3.67087,0.00299,40.20667,0.01528
1400,14,3.66553,0.00239,40.08667,0.01155


==> atlas_opt_cpt_curves/data/pythia70m/fsam_adam.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.72180,0.00361,42.44333,0.14224
200,2,3.71140,0.00334,41.35333,0.11240
300,3,3.69907,0.00297,40.77667,0.33005
400,4,3.68557,0.00397,40.35000,0.29309
500,5,3.69170,0.00365,39.81667,0.11676
600,6,3.68753,0.00272,39.57667,0.11015
700,7,3.66880,0.00187,39.49000,0.06557
800,8,3.64843,0.00609,40.20000,1.52817
900,9,3.65503,0.01009,39.07667,0.18877
1000,10,3.64183,0.00195,38.87333,0.13204
1100,11,3.62850,0.00180,38.83667,0.13051
1200,12,3.63183,0.00341,37.83333,0.10693
1300,13,3.59717,0.00295,36.82333,0.09292
1400,14,3.56993,0.00297,35.95000,0.04359


==> atlas_opt_cpt_curves/data/pythia70m/fsam_ortho_muon.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.69783,0.00346,40.12667,0.04726
200,2,3.66010,0.00275,39.28000,0.02646
300,3,3.65023,0.00329,38.70000,0.05196
400,4,3.63703,0.00284,38.32333,0.05686
500,5,3.64513,0.00293,38.04000,0.06245
600,6,3.64080,0.00288,37.78667,0.02082
700,7,3.62370,0.00285,37.62667,0.03512
800,8,3.60513,0.00483,37.62667,0.11930
900,9,3.61127,0.00867,37.49333,0.02517
1000,10,3.60480,0.00602,37.35333,0.06429
1100,11,3.58907,0.00206,37.26667,0.02082
1200,12,3.59660,0.00312,36.79667,0.03055
1300,13,3.57443,0.00264,36.20333,0.05132
1400,14,3.55950,0.00266,35.78667,0.02517


==> atlas_opt_cpt_curves/data/pythia70m/fsam_ortho_muon_stale_momentum.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.70073,0.00350,40.14667,0.02517
200,2,3.66150,0.00240,39.33000,0.05568
300,3,3.65183,0.00245,38.75333,0.09713
400,4,3.63930,0.00338,38.45667,0.07506
500,5,3.64787,0.00310,38.11000,0.07211
600,6,3.64380,0.00305,37.92333,0.05508
700,7,3.62753,0.00237,37.73333,0.02082
800,8,3.60920,0.00616,37.65667,0.07506
900,9,3.61490,0.00970,37.60000,0.05196
1000,10,3.60387,0.00127,37.50667,0.14154
1100,11,3.59363,0.00250,37.31667,0.05508
1200,12,3.59983,0.00285,36.90333,0.02309
1300,13,3.57773,0.00285,36.26333,0.06658
1400,14,3.56207,0.00293,35.79333,0.03215


==> atlas_opt_cpt_curves/data/pythia70m/msam.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.72923,0.00397,42.03667,0.35921
200,2,3.70940,0.00305,41.48333,0.17616
300,3,3.70400,0.00221,41.08333,0.14434
400,4,3.69507,0.00380,40.74333,0.05508
500,5,3.70627,0.00264,40.67000,0.09539
600,6,3.70410,0.00218,40.50667,0.09504
700,7,3.69027,0.00274,40.36333,0.03786
800,8,3.67363,0.00418,40.29667,0.06028
900,9,3.67967,0.00871,40.23333,0.09292
1000,10,3.67210,0.00123,40.20000,0.07810
1100,11,3.66417,0.00110,40.12333,0.06028
1200,12,3.67327,0.00253,39.99000,0.04583
1300,13,3.66123,0.00319,39.85000,0.02000
1400,14,3.65727,0.00227,39.73333,0.00577


==> atlas_opt_cpt_curves/data/pythia70m/msoma.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.87440,0.00476,41.61000,0.12288
200,2,3.87093,0.00266,40.96000,0.10000
300,3,3.86270,0.00369,40.42667,0.23965
400,4,3.85070,0.00624,39.92333,0.06506
500,5,3.85733,0.00634,39.75000,0.02646
600,6,3.85687,0.00060,39.60000,0.03606
700,7,3.84317,0.00516,39.43333,0.06429
800,8,3.82017,0.00830,39.49333,0.07234
900,9,3.82127,0.01502,39.40667,0.10970
1000,10,3.80910,0.00342,39.26667,0.05508
1100,11,3.78573,0.00746,39.04333,0.19502
1200,12,3.79377,0.00766,38.59667,0.15503
1300,13,3.76497,0.00300,37.88667,0.08386
1400,14,3.74250,0.00340,37.41000,0.04583


==> atlas_opt_cpt_curves/data/pythia70m/muon.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.69950,0.00358,40.13000,0.01000
200,2,3.66070,0.00235,39.29000,0.05000
300,3,3.65050,0.00292,38.70667,0.07095
400,4,3.63707,0.00315,38.31667,0.03786
500,5,3.64470,0.00321,38.01333,0.06028
600,6,3.63997,0.00272,37.78000,0.03606
700,7,3.62310,0.00245,37.57667,0.02517
800,8,3.60440,0.00512,37.52000,0.06245
900,9,3.61050,0.00938,37.42000,0.01000
1000,10,3.60017,0.00107,37.31000,0.02646
1100,11,3.58853,0.00190,37.26667,0.01528
1200,12,3.59617,0.00301,36.77000,0.02000
1300,13,3.57353,0.00276,36.15000,0.06083
1400,14,3.55833,0.00278,35.72333,0.03215


==> atlas_opt_cpt_curves/data/pythia70m/muon_sam.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.69827,0.00350,40.13667,0.04726
200,2,3.66013,0.00205,39.28667,0.04509
300,3,3.65013,0.00325,38.66667,0.08505
400,4,3.63743,0.00277,38.35000,0.09539
500,5,3.64527,0.00323,38.09000,0.13115
600,6,3.64077,0.00238,37.78667,0.00577
700,7,3.62367,0.00290,37.61000,0.02000
800,8,3.60423,0.00517,37.56000,0.05292
900,9,3.61063,0.00875,37.48000,0.01000
1000,10,3.60053,0.00132,37.39667,0.09452
1100,11,3.59000,0.00335,37.26667,0.00577
1200,12,3.59670,0.00312,36.80333,0.03512
1300,13,3.57453,0.00258,36.20333,0.05859
1400,14,3.55943,0.00264,35.78333,0.02517


==> atlas_opt_cpt_curves/data/pythia70m/op_soma_postns5.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.69930,0.00349,40.12000,0.03000
200,2,3.66073,0.00220,39.29667,0.02082
300,3,3.65030,0.00296,38.70000,0.11533
400,4,3.63740,0.00294,38.35333,0.05859
500,5,3.64507,0.00306,38.01333,0.04619
600,6,3.64017,0.00265,37.76000,0.04583
700,7,3.62337,0.00236,37.59000,0.03464
800,8,3.60407,0.00541,37.48000,0.05568
900,9,3.61023,0.00886,37.42000,0.01000
1000,10,3.60113,0.00095,37.36000,0.04359
1100,11,3.59770,0.01728,37.27333,0.02887
1200,12,3.59690,0.00312,36.78000,0.03000
1300,13,3.57450,0.00288,36.16333,0.04933
1400,14,3.55880,0.00269,35.72333,0.03215


==> atlas_opt_cpt_curves/data/pythia70m/randsam_muon.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.69953,0.00382,40.13000,0.01732
200,2,3.66080,0.00250,39.31000,0.04583
300,3,3.65073,0.00287,38.71333,0.06658
400,4,3.63737,0.00316,38.37000,0.05292
500,5,3.64467,0.00290,38.05000,0.07810
600,6,3.64000,0.00279,37.76333,0.05033
700,7,3.62307,0.00246,37.58000,0.01732
800,8,3.60470,0.00580,37.54000,0.05196
900,9,3.61313,0.01264,37.46333,0.03215
1000,10,3.60047,0.00111,37.40667,0.16073
1100,11,3.58947,0.00218,37.32000,0.03464
1200,12,3.59657,0.00327,36.76667,0.01528
1300,13,3.57380,0.00282,36.16000,0.06083
1400,14,3.55843,0.00271,35.73667,0.02887


==> atlas_opt_cpt_curves/data/pythia70m/sam.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.73557,0.00346,42.31000,0.06083
200,2,3.71810,0.00225,41.84333,0.04509
300,3,3.71520,0.00295,41.53667,0.08083
400,4,3.70720,0.00295,41.26000,0.06245
500,5,3.71880,0.00280,41.18667,0.19009
600,6,3.71750,0.00243,41.06333,0.09504
700,7,3.70430,0.00246,40.96667,0.05859
800,8,3.68710,0.00487,40.98333,0.16773
900,9,3.69373,0.00885,40.83333,0.05132
1000,10,3.68717,0.00188,40.96333,0.11930
1100,11,3.67873,0.00108,40.75667,0.02517
1200,12,3.68653,0.00185,40.49333,0.01155
1300,13,3.67087,0.00299,40.21667,0.01155
1400,14,3.66553,0.00239,40.08667,0.01155


==> atlas_opt_cpt_curves/data/pythia70m/sam_adam.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.72297,0.00371,42.13000,0.13528
200,2,3.71220,0.00354,41.26333,0.04509
300,3,3.69947,0.00291,40.74667,0.32532
400,4,3.68590,0.00439,40.42333,0.20502
500,5,3.69303,0.00197,39.93667,0.22502
600,6,3.68837,0.00315,39.61333,0.24132
700,7,3.66843,0.00221,39.32333,0.12662
800,8,3.64823,0.00525,39.26333,0.03512
900,9,3.65360,0.00978,39.00667,0.05132
1000,10,3.64157,0.00140,38.89333,0.10786
1100,11,3.62790,0.00187,38.62333,0.04619
1200,12,3.63190,0.00305,37.81333,0.08327
1300,13,3.59717,0.00287,36.85000,0.08660
1400,14,3.56987,0.00293,35.95667,0.04726


==> atlas_opt_cpt_curves/data/pythia70m/sgd.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.73460,0.00348,42.51333,0.16042
200,2,3.71697,0.00240,41.74667,0.02082
300,3,3.71400,0.00296,41.51000,0.22913
400,4,3.70600,0.00295,41.30333,0.05774
500,5,3.71773,0.00276,41.15000,0.07937
600,6,3.71617,0.00245,41.05000,0.07937
700,7,3.70290,0.00256,40.97000,0.08000
800,8,3.68593,0.00482,40.91667,0.09074
900,9,3.69253,0.00867,40.77333,0.07638
1000,10,3.68617,0.00179,40.71333,0.04163
1100,11,3.67743,0.00112,40.72667,0.07506
1200,12,3.68523,0.00185,40.38667,0.05508
1300,13,3.66960,0.00296,40.17000,0.02646
1400,14,3.66427,0.00244,40.02667,0.01155


==> atlas_opt_cpt_curves/data/pythia70m/soma_prens5.csv <==
step,epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
100,1,3.70003,0.00362,40.15333,0.07638
200,2,3.66113,0.00276,39.29000,0.02000
300,3,3.65097,0.00281,38.71667,0.09713
400,4,3.63787,0.00307,38.39667,0.06506
500,5,3.64547,0.00310,38.01333,0.04726
600,6,3.64107,0.00289,37.77667,0.06506
700,7,3.62400,0.00245,37.60000,0.03606
800,8,3.60497,0.00593,37.50667,0.04041
900,9,3.61127,0.00930,37.46667,0.03215
1000,10,3.60110,0.00125,37.38333,0.09292
1100,11,3.59070,0.00327,37.32333,0.03786
1200,12,3.59810,0.00291,36.84000,0.01000
1300,13,3.57597,0.00246,36.18333,0.08505
1400,14,3.55997,0.00279,35.75000,0.03464


==> atlas_opt_cpt_curves_old/data/cifar10/adam.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
1,1.53167,0.00872,54.67333,3.68219
2,0.98177,0.01209,65.32000,3.52868
3,0.72953,0.00690,67.51333,1.81949
4,0.58337,0.01177,77.25333,1.61695
5,0.50143,0.00289,78.16667,1.30236
6,0.43203,0.00798,79.64000,1.99610
7,0.31627,0.00197,87.86667,0.53079


==> atlas_opt_cpt_curves_old/data/cifar10/fsam.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
1,1.65360,0.00687,49.15333,2.35918
2,1.08013,0.01191,62.62000,2.38822
3,0.82353,0.00244,65.19333,5.05277
4,0.70163,0.00537,71.98667,1.39661
5,0.63163,0.00250,71.30667,4.55018
6,0.57400,0.00356,77.51333,1.16384
7,0.45893,0.00219,84.72667,0.29143


==> atlas_opt_cpt_curves_old/data/cifar10/fsam_adam.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
1,1.53440,0.00640,51.70667,3.01678
2,0.98317,0.01658,65.29333,0.22745
3,0.73307,0.01366,71.30000,2.18687
4,0.58473,0.01665,77.74000,1.80300
5,0.50487,0.00417,80.56000,2.41504
6,0.43423,0.00760,82.25333,1.22464
7,0.31777,0.00369,87.70000,0.34699


==> atlas_opt_cpt_curves_old/data/cifar10/fsam_ortho_muon.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
1,1.36330,0.00345,67.44000,2.80164
2,0.72893,0.00515,77.68000,0.38575
3,0.55043,0.00225,80.59333,0.15011
4,0.45487,0.00667,82.81333,0.64694
5,0.39330,0.00377,83.92000,0.40596
6,0.34453,0.00369,85.32667,0.27301
7,0.27037,0.00145,87.37333,0.43879


==> atlas_opt_cpt_curves_old/data/cifar10/fsam_ortho_muon_stale_momentum.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
1,1.31460,0.00693,68.12667,2.45864
2,0.70713,0.00603,76.46667,0.26858
3,0.54770,0.00350,79.11333,0.41004
4,0.45610,0.00762,80.16000,1.97373
5,0.40020,0.00401,81.74667,1.75924
6,0.35020,0.00291,84.53333,0.34078
7,0.26850,0.00171,87.50667,0.26558


==> atlas_opt_cpt_curves_old/data/cifar10/msam.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
1,1.64913,0.01813,44.30667,2.08445
2,1.16590,0.00947,54.56667,0.91659
3,0.91147,0.01218,66.11333,3.25099
4,0.74097,0.01183,69.33333,1.67157
5,0.65310,0.00545,68.57333,5.43722
6,0.58013,0.00389,75.26667,0.89584
7,0.46710,0.00171,84.03333,0.57873


==> atlas_opt_cpt_curves_old/data/cifar10/msoma.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
1,1.29630,0.00591,67.80667,3.40836
2,0.69980,0.00519,76.88000,0.56956
3,0.54090,0.00322,78.76000,2.86880
4,0.45153,0.00760,80.73333,1.03467
5,0.39503,0.00219,81.02000,2.23490
6,0.34640,0.00490,84.26000,0.79373
7,0.26457,0.00242,87.38667,0.36896


==> atlas_opt_cpt_curves_old/data/cifar10/muon.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
1,1.29977,0.00586,67.72000,2.84401
2,0.70097,0.00613,77.12000,0.14000
3,0.54323,0.00256,78.81333,0.71143
4,0.45243,0.00813,81.16667,2.29001
5,0.39513,0.00344,81.44667,1.42889
6,0.34620,0.00363,83.98667,0.32884
7,0.26550,0.00240,87.27333,0.08083


==> atlas_opt_cpt_curves_old/data/cifar10/muon_sam.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
1,1.37423,0.00390,66.93333,3.04541
2,0.73510,0.00459,77.19333,0.29143
3,0.55407,0.00311,80.51333,1.01869
4,0.45793,0.00688,82.17333,0.74628
5,0.39510,0.00151,83.92000,0.41328
6,0.34623,0.00385,84.93333,0.36679
7,0.27130,0.00280,87.62667,0.34487


==> atlas_opt_cpt_curves_old/data/cifar10/op_soma_postns5.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
1,1.30453,0.00622,67.39333,2.71664
2,0.70280,0.00557,76.69333,0.65615
3,0.54497,0.00280,78.72667,0.77468
4,0.45350,0.00821,81.30000,1.52473
5,0.39733,0.00172,82.06000,1.85914
6,0.34917,0.00625,83.90667,0.91090
7,0.26580,0.00218,87.14000,0.05292


==> atlas_opt_cpt_curves_old/data/cifar10/randsam_muon.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
1,1.29987,0.00578,67.86667,2.42440
2,0.70007,0.00544,77.14667,0.45797
3,0.54190,0.00217,79.44000,0.81902
4,0.45317,0.00958,81.12000,2.25202
5,0.39630,0.00272,82.85333,0.97700
6,0.34827,0.00511,84.42000,0.93723
7,0.26550,0.00383,87.22000,0.07211


==> atlas_opt_cpt_curves_old/data/cifar10/sam.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
1,1.65697,0.00891,47.40667,4.81599
2,1.08133,0.01157,62.22667,2.22300
3,0.82397,0.00429,63.63333,4.86199
4,0.70323,0.00635,72.36667,1.48194
5,0.63303,0.00290,71.73333,4.05376
6,0.57740,0.00221,76.91333,2.43313
7,0.46177,0.00162,84.72000,0.41328


==> atlas_opt_cpt_curves_old/data/cifar10/sam_adam.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
1,1.53817,0.00865,50.44000,7.24221
2,0.98340,0.01222,65.26000,3.20206
3,0.73413,0.01253,71.55333,1.59817
4,0.58773,0.01544,78.44667,1.43587
5,0.50590,0.00537,79.06000,2.92144
6,0.43483,0.01265,81.96000,1.59800
7,0.31717,0.00765,87.91333,0.50332


==> atlas_opt_cpt_curves_old/data/cifar10/sgd.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
1,1.65513,0.00949,49.09333,2.24110
2,1.07967,0.01031,63.36667,2.59278
3,0.82293,0.00503,64.70667,4.76245
4,0.70153,0.00414,68.29333,2.47954
5,0.63097,0.00312,68.41333,3.51251
6,0.57673,0.00300,76.63333,3.05132
7,0.46113,0.00274,84.66000,0.40150


==> atlas_opt_cpt_curves_old/data/cifar10/soma_prens5.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd
1,1.30737,0.00603,67.74667,2.84994
2,0.70590,0.00425,77.30000,0.73512
3,0.54580,0.00291,78.45333,0.67715
4,0.45593,0.00762,81.87333,1.26433
5,0.39663,0.00258,80.50667,2.33584
6,0.34943,0.00419,84.26667,0.76166
7,0.26613,0.00273,87.14000,0.13115


==> atlas_opt_cpt_curves_old/data/nanogpt/adam.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.44830,0.00365,27.18333,0.13051
2,3.38370,0.00272,26.62000,0.02646
3,3.37453,0.00206,26.37667,0.13429
4,3.35963,0.00390,26.24667,0.06506
5,3.36917,0.00108,26.01667,0.03055
6,3.36643,0.00325,25.86667,0.04509
7,3.34847,0.00311,25.71333,0.06807
8,3.32917,0.00653,25.70333,0.02309
9,3.33790,0.00975,25.66333,0.01528
10,3.32430,0.00145,25.51333,0.06506
11,3.30927,0.00211,25.49333,0.04933
12,3.31697,0.00252,25.40000,0.08185
13,3.30727,0.00372,25.14333,0.05132
14,3.29587,0.00243,24.79667,0.00577
15,3.31083,0.00414,24.59667,0.02082


==> atlas_opt_cpt_curves_old/data/nanogpt/fsam.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.86080,0.05065,41.81667,8.06789
2,3.69977,0.06239,32.12333,1.92620
3,3.56240,0.07540,31.11667,2.85044
4,3.46703,0.02641,27.14000,0.11533
5,3.43720,0.02056,26.88667,0.09815
6,3.41887,0.01545,26.95667,0.28290
7,3.39680,0.00782,26.55333,0.31644
8,3.37077,0.00671,26.45333,0.11060
9,3.40673,0.01026,30.01667,5.20117
10,3.41077,0.02603,26.81333,0.66666
11,3.35697,0.00859,26.33667,0.04041
12,3.35783,0.00210,26.23333,0.19140
13,3.34637,0.00367,25.91333,0.01528
14,3.34030,0.00215,25.82000,0.00000
15,3.36097,0.00402,25.76000,0.01000


==> atlas_opt_cpt_curves_old/data/nanogpt/fsam_adam.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.44493,0.00340,27.12333,0.13051
2,3.38233,0.00268,26.63000,0.03606
3,3.37367,0.00215,26.36000,0.13892
4,3.35890,0.00361,26.22333,0.06110
5,3.36830,0.00115,25.99667,0.02517
6,3.36570,0.00310,25.88000,0.06557
7,3.34787,0.00319,25.69667,0.06429
8,3.32890,0.00652,25.69333,0.01528
9,3.33730,0.01002,25.67667,0.01528
10,3.32383,0.00146,25.51333,0.04509
11,3.30897,0.00196,25.49333,0.06658
12,3.31647,0.00274,25.37333,0.07371
13,3.30677,0.00378,25.13667,0.04163
14,3.29537,0.00241,24.77667,0.01155
15,3.31030,0.00433,24.59667,0.02517


==> atlas_opt_cpt_curves_old/data/nanogpt/fsam_ortho_muon.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.47173,0.00396,26.96667,0.03215
2,3.37537,0.00240,26.40333,0.01528
3,3.36343,0.00196,26.10000,0.05196
4,3.34717,0.00339,25.89333,0.02082
5,3.35567,0.00116,25.70000,0.02000
6,3.35193,0.00317,25.55667,0.03055
7,3.33473,0.00315,25.43000,0.03606
8,3.31523,0.00687,25.41333,0.01528
9,3.32300,0.00963,25.33333,0.01528
10,3.31063,0.00135,25.25000,0.02000
11,3.29580,0.00203,25.22000,0.02646
12,3.30317,0.00235,25.13000,0.02646
13,3.29513,0.00356,24.90667,0.04619
14,3.28660,0.00246,24.66333,0.01528
15,3.30537,0.00422,24.53667,0.02517


==> atlas_opt_cpt_curves_old/data/nanogpt/fsam_ortho_muon_stale_momentum.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.46923,0.00377,26.91667,0.05033
2,3.37273,0.00235,26.37000,0.02646
3,3.36220,0.00190,26.02667,0.04619
4,3.34600,0.00338,25.82000,0.03606
5,3.35483,0.00133,25.62667,0.00577
6,3.35100,0.00314,25.47333,0.02517
7,3.33393,0.00315,25.34667,0.05033
8,3.31423,0.00673,25.31333,0.01528
9,3.32217,0.00954,25.23333,0.01528
10,3.30963,0.00165,25.16333,0.03055
11,3.29470,0.00203,25.10667,0.02517
12,3.30213,0.00234,25.02333,0.04726
13,3.29387,0.00355,24.79667,0.02887
14,3.28497,0.00234,24.54333,0.01155
15,3.30327,0.00412,24.40000,0.01000


==> atlas_opt_cpt_curves_old/data/nanogpt/msam.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.73250,0.03273,33.59667,3.04969
2,3.57557,0.03210,27.76667,0.84855
3,3.40667,0.00306,26.76000,0.14799
4,3.39087,0.00789,26.67333,0.10017
5,3.39857,0.00178,26.53000,0.05292
6,3.39577,0.00406,26.56667,0.21939
7,3.37903,0.00410,26.26333,0.04933
8,3.35967,0.00636,26.28667,0.10786
9,3.37170,0.01040,26.32333,0.03055
10,3.35773,0.00125,26.21667,0.11015
11,3.34413,0.00190,26.12667,0.08327
12,3.35253,0.00325,26.09333,0.13051
13,3.34467,0.00355,25.93333,0.04933
14,3.33947,0.00226,25.79000,0.02000
15,3.35887,0.00395,25.71000,0.01000


==> atlas_opt_cpt_curves_old/data/nanogpt/msoma.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.46713,0.00391,26.77000,0.02646
2,3.37087,0.00235,26.25000,0.03464
3,3.36043,0.00198,25.95667,0.05508
4,3.34483,0.00330,25.75333,0.02082
5,3.35400,0.00118,25.58667,0.02517
6,3.35017,0.00327,25.43333,0.02517
7,3.33320,0.00304,25.30667,0.04041
8,3.31363,0.00660,25.29000,0.01000
9,3.32153,0.00956,25.21000,0.02000
10,3.30907,0.00145,25.14000,0.03000
11,3.29430,0.00197,25.09667,0.00577
12,3.30173,0.00240,25.00333,0.03055
13,3.29340,0.00376,24.78000,0.03464
14,3.28450,0.00236,24.53000,0.01000
15,3.30297,0.00434,24.39333,0.01528


==> atlas_opt_cpt_curves_old/data/nanogpt/muon.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.46687,0.00391,26.93000,0.06083
2,3.37300,0.00245,26.36333,0.02517
3,3.36210,0.00197,26.02000,0.05292
4,3.34603,0.00330,25.82000,0.03606
5,3.35490,0.00128,25.63333,0.02082
6,3.35097,0.00317,25.47667,0.02517
7,3.33393,0.00307,25.35000,0.05568
8,3.31420,0.00662,25.31667,0.01155
9,3.32207,0.00954,25.23667,0.01155
10,3.30953,0.00150,25.16000,0.02000
11,3.29470,0.00197,25.12667,0.02082
12,3.30213,0.00240,25.02667,0.04163
13,3.29377,0.00371,24.79667,0.02887
14,3.28490,0.00236,24.54667,0.01155
15,3.30323,0.00430,24.40667,0.01528


==> atlas_opt_cpt_curves_old/data/nanogpt/muon_sam.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.47467,0.00416,26.98667,0.03512
2,3.37537,0.00230,26.41333,0.01528
3,3.36350,0.00195,26.11667,0.04619
4,3.34717,0.00339,25.90333,0.02082
5,3.35573,0.00111,25.71333,0.01528
6,3.35200,0.00318,25.57000,0.02646
7,3.33480,0.00312,25.43667,0.04041
8,3.31527,0.00685,25.43000,0.02000
9,3.32310,0.00963,25.35000,0.01732
10,3.31077,0.00140,25.26667,0.01528
11,3.29590,0.00203,25.24000,0.02646
12,3.30327,0.00235,25.14333,0.03055
13,3.29523,0.00356,24.92333,0.04041
14,3.28660,0.00246,24.67333,0.01528
15,3.30523,0.00427,24.55000,0.03000


==> atlas_opt_cpt_curves_old/data/nanogpt/op_soma_postns5.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.46783,0.00356,26.92333,0.05033
2,3.37463,0.00240,26.40333,0.03512
3,3.36367,0.00190,26.02667,0.05508
4,3.34737,0.00339,25.83667,0.01155
5,3.35607,0.00139,25.65667,0.00577
6,3.35207,0.00296,25.48333,0.02517
7,3.33503,0.00323,25.35667,0.06351
8,3.31533,0.00673,25.30333,0.00577
9,3.32320,0.00943,25.24333,0.03215
10,3.31057,0.00160,25.16000,0.03606
11,3.29570,0.00203,25.12667,0.05686
12,3.30310,0.00239,25.01667,0.05033
13,3.29483,0.00356,24.80000,0.02000
14,3.28577,0.00243,24.54333,0.02517
15,3.30380,0.00406,24.40667,0.01155


==> atlas_opt_cpt_curves_old/data/nanogpt/randsam_muon.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.46677,0.00402,26.92667,0.07234
2,3.37303,0.00240,26.36667,0.03055
3,3.36213,0.00201,26.02000,0.05292
4,3.34610,0.00334,25.81667,0.03215
5,3.35490,0.00128,25.63333,0.02082
6,3.35100,0.00322,25.47333,0.02082
7,3.33397,0.00310,25.35333,0.05132
8,3.31420,0.00665,25.31667,0.01155
9,3.32207,0.00954,25.24000,0.01732
10,3.30950,0.00145,25.16000,0.02000
11,3.29470,0.00197,25.12667,0.02082
12,3.30207,0.00235,25.02667,0.04163
13,3.29380,0.00370,24.79667,0.02887
14,3.28490,0.00236,24.54333,0.01528
15,3.30323,0.00430,24.40667,0.01528


==> atlas_opt_cpt_curves_old/data/nanogpt/sam.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.81230,0.00966,38.59333,7.17948
2,3.72760,0.06745,31.07333,0.94691
3,3.56803,0.04397,28.46333,0.63885
4,3.44130,0.01780,28.37333,1.98525
5,3.44633,0.02844,27.16000,0.42332
6,3.41150,0.00756,26.68667,0.18148
7,3.40667,0.01608,26.60333,0.24583
8,3.38003,0.01048,26.51333,0.17616
9,3.38787,0.00894,26.61000,0.32970
10,3.36527,0.00169,26.27667,0.10263
11,3.35083,0.00151,26.37667,0.18009
12,3.35717,0.00329,26.28667,0.23245
13,3.34583,0.00325,25.91000,0.02000
14,3.33993,0.00210,25.81667,0.00577
15,3.36057,0.00405,25.75333,0.00577


==> atlas_opt_cpt_curves_old/data/nanogpt/sam_adam.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.44477,0.00360,27.11000,0.09165
2,3.38147,0.00267,26.59333,0.02517
3,3.37303,0.00205,26.34333,0.15308
4,3.35840,0.00361,26.20333,0.05132
5,3.36773,0.00111,25.98667,0.02082
6,3.36530,0.00327,25.86333,0.05132
7,3.34753,0.00317,25.70000,0.05196
8,3.32857,0.00656,25.68000,0.00000
9,3.33703,0.00997,25.67000,0.01732
10,3.32360,0.00141,25.51000,0.05568
11,3.30877,0.00206,25.49000,0.07000
12,3.31620,0.00269,25.36667,0.08737
13,3.30663,0.00366,25.13667,0.04509
14,3.29520,0.00246,24.78000,0.01732
15,3.31007,0.00422,24.58667,0.02517


==> atlas_opt_cpt_curves_old/data/nanogpt/sgd.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.89943,0.01775,41.21000,2.26524
2,3.72287,0.03911,30.20333,1.32926
3,3.52780,0.00968,28.60333,0.60144
4,3.43537,0.01829,27.48333,0.79758
5,3.42970,0.00949,27.78000,0.72581
6,3.41743,0.01189,26.97333,0.44792
7,3.40620,0.02127,26.42667,0.09018
8,3.36957,0.00713,26.51667,0.32578
9,3.38763,0.01173,35.80000,16.19537
10,3.37190,0.01119,26.25333,0.14012
11,3.34993,0.00246,26.31000,0.26665
12,3.37537,0.02285,26.21000,0.13892
13,3.34530,0.00312,25.90667,0.03055
14,3.34000,0.00226,25.81667,0.00577
15,3.36057,0.00386,25.75333,0.01528


==> atlas_opt_cpt_curves_old/data/nanogpt/soma_prens5.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.47510,0.00375,26.97333,0.08327
2,3.37890,0.00225,26.48000,0.03000
3,3.36707,0.00175,26.07667,0.05859
4,3.35037,0.00332,25.86000,0.06083
5,3.35863,0.00133,25.65333,0.05033
6,3.35460,0.00304,25.48667,0.04726
7,3.33733,0.00323,25.41333,0.05033
8,3.31773,0.00673,25.37667,0.06110
9,3.32547,0.00957,25.23667,0.01528
10,3.31277,0.00166,25.20667,0.08021
11,3.29777,0.00194,25.12000,0.04000
12,3.30517,0.00225,25.04333,0.07024
13,3.29673,0.00349,24.83667,0.02517
14,3.28737,0.00237,24.56667,0.02517
15,3.30487,0.00412,24.42000,0.01000


==> atlas_opt_cpt_curves_old/data/pythia70m/adam.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.71197,0.00391,41.54333,0.11015
2,3.69433,0.00226,40.67000,0.09849
3,3.68420,0.00291,40.18333,0.24826
4,3.67133,0.00321,39.73000,0.10583
5,3.67797,0.00297,39.34667,0.04726
6,3.67330,0.00274,39.07333,0.11590
7,3.65553,0.00267,38.93333,0.01528
8,3.63517,0.00523,38.69000,0.05000
9,3.64003,0.00896,38.55667,0.07371
10,3.62897,0.00107,38.39667,0.05132
11,3.61617,0.00160,38.28333,0.17898
12,3.62107,0.00303,37.57667,0.04163
13,3.59357,0.00293,36.83000,0.06083
14,3.57360,0.00265,36.19667,0.02082


==> atlas_opt_cpt_curves_old/data/pythia70m/fsam.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.73603,0.00378,42.36000,0.17436
2,3.71830,0.00221,41.72667,0.02082
3,3.71537,0.00287,41.60667,0.21127
4,3.70730,0.00277,41.37667,0.04041
5,3.71910,0.00279,41.22333,0.10693
6,3.71737,0.00245,41.14000,0.13748
7,3.70407,0.00260,41.02667,0.05686
8,3.68703,0.00483,40.90333,0.05033
9,3.69363,0.00870,40.74333,0.09815
10,3.68740,0.00173,40.80000,0.08718
11,3.67867,0.00104,40.80333,0.04041
12,3.68643,0.00185,40.41333,0.05859
13,3.67087,0.00299,40.20667,0.01528
14,3.66553,0.00239,40.08667,0.01155


==> atlas_opt_cpt_curves_old/data/pythia70m/fsam_adam.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.72180,0.00361,42.44333,0.14224
2,3.71140,0.00334,41.35333,0.11240
3,3.69907,0.00297,40.77667,0.33005
4,3.68557,0.00397,40.35000,0.29309
5,3.69170,0.00365,39.81667,0.11676
6,3.68753,0.00272,39.57667,0.11015
7,3.66880,0.00187,39.49000,0.06557
8,3.64843,0.00609,40.20000,1.52817
9,3.65503,0.01009,39.07667,0.18877
10,3.64183,0.00195,38.87333,0.13204
11,3.62850,0.00180,38.83667,0.13051
12,3.63183,0.00341,37.83333,0.10693
13,3.59717,0.00295,36.82333,0.09292
14,3.56993,0.00297,35.95000,0.04359


==> atlas_opt_cpt_curves_old/data/pythia70m/fsam_ortho_muon.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.69783,0.00346,40.12667,0.04726
2,3.66010,0.00275,39.28000,0.02646
3,3.65023,0.00329,38.70000,0.05196
4,3.63703,0.00284,38.32333,0.05686
5,3.64513,0.00293,38.04000,0.06245
6,3.64080,0.00288,37.78667,0.02082
7,3.62370,0.00285,37.62667,0.03512
8,3.60513,0.00483,37.62667,0.11930
9,3.61127,0.00867,37.49333,0.02517
10,3.60480,0.00602,37.35333,0.06429
11,3.58907,0.00206,37.26667,0.02082
12,3.59660,0.00312,36.79667,0.03055
13,3.57443,0.00264,36.20333,0.05132
14,3.55950,0.00266,35.78667,0.02517


==> atlas_opt_cpt_curves_old/data/pythia70m/fsam_ortho_muon_stale_momentum.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.70073,0.00350,40.14667,0.02517
2,3.66150,0.00240,39.33000,0.05568
3,3.65183,0.00245,38.75333,0.09713
4,3.63930,0.00338,38.45667,0.07506
5,3.64787,0.00310,38.11000,0.07211
6,3.64380,0.00305,37.92333,0.05508
7,3.62753,0.00237,37.73333,0.02082
8,3.60920,0.00616,37.65667,0.07506
9,3.61490,0.00970,37.60000,0.05196
10,3.60387,0.00127,37.50667,0.14154
11,3.59363,0.00250,37.31667,0.05508
12,3.59983,0.00285,36.90333,0.02309
13,3.57773,0.00285,36.26333,0.06658
14,3.56207,0.00293,35.79333,0.03215


==> atlas_opt_cpt_curves_old/data/pythia70m/msam.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.72923,0.00397,42.03667,0.35921
2,3.70940,0.00305,41.48333,0.17616
3,3.70400,0.00221,41.08333,0.14434
4,3.69507,0.00380,40.74333,0.05508
5,3.70627,0.00264,40.67000,0.09539
6,3.70410,0.00218,40.50667,0.09504
7,3.69027,0.00274,40.36333,0.03786
8,3.67363,0.00418,40.29667,0.06028
9,3.67967,0.00871,40.23333,0.09292
10,3.67210,0.00123,40.20000,0.07810
11,3.66417,0.00110,40.12333,0.06028
12,3.67327,0.00253,39.99000,0.04583
13,3.66123,0.00319,39.85000,0.02000
14,3.65727,0.00227,39.73333,0.00577


==> atlas_opt_cpt_curves_old/data/pythia70m/msoma.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.87440,0.00476,41.61000,0.12288
2,3.87093,0.00266,40.96000,0.10000
3,3.86270,0.00369,40.42667,0.23965
4,3.85070,0.00624,39.92333,0.06506
5,3.85733,0.00634,39.75000,0.02646
6,3.85687,0.00060,39.60000,0.03606
7,3.84317,0.00516,39.43333,0.06429
8,3.82017,0.00830,39.49333,0.07234
9,3.82127,0.01502,39.40667,0.10970
10,3.80910,0.00342,39.26667,0.05508
11,3.78573,0.00746,39.04333,0.19502
12,3.79377,0.00766,38.59667,0.15503
13,3.76497,0.00300,37.88667,0.08386
14,3.74250,0.00340,37.41000,0.04583


==> atlas_opt_cpt_curves_old/data/pythia70m/muon.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.69950,0.00358,40.13000,0.01000
2,3.66070,0.00235,39.29000,0.05000
3,3.65050,0.00292,38.70667,0.07095
4,3.63707,0.00315,38.31667,0.03786
5,3.64470,0.00321,38.01333,0.06028
6,3.63997,0.00272,37.78000,0.03606
7,3.62310,0.00245,37.57667,0.02517
8,3.60440,0.00512,37.52000,0.06245
9,3.61050,0.00938,37.42000,0.01000
10,3.60017,0.00107,37.31000,0.02646
11,3.58853,0.00190,37.26667,0.01528
12,3.59617,0.00301,36.77000,0.02000
13,3.57353,0.00276,36.15000,0.06083
14,3.55833,0.00278,35.72333,0.03215


==> atlas_opt_cpt_curves_old/data/pythia70m/muon_sam.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.69827,0.00350,40.13667,0.04726
2,3.66013,0.00205,39.28667,0.04509
3,3.65013,0.00325,38.66667,0.08505
4,3.63743,0.00277,38.35000,0.09539
5,3.64527,0.00323,38.09000,0.13115
6,3.64077,0.00238,37.78667,0.00577
7,3.62367,0.00290,37.61000,0.02000
8,3.60423,0.00517,37.56000,0.05292
9,3.61063,0.00875,37.48000,0.01000
10,3.60053,0.00132,37.39667,0.09452
11,3.59000,0.00335,37.26667,0.00577
12,3.59670,0.00312,36.80333,0.03512
13,3.57453,0.00258,36.20333,0.05859
14,3.55943,0.00264,35.78333,0.02517


==> atlas_opt_cpt_curves_old/data/pythia70m/op_soma_postns5.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.69930,0.00349,40.12000,0.03000
2,3.66073,0.00220,39.29667,0.02082
3,3.65030,0.00296,38.70000,0.11533
4,3.63740,0.00294,38.35333,0.05859
5,3.64507,0.00306,38.01333,0.04619
6,3.64017,0.00265,37.76000,0.04583
7,3.62337,0.00236,37.59000,0.03464
8,3.60407,0.00541,37.48000,0.05568
9,3.61023,0.00886,37.42000,0.01000
10,3.60113,0.00095,37.36000,0.04359
11,3.59770,0.01728,37.27333,0.02887
12,3.59690,0.00312,36.78000,0.03000
13,3.57450,0.00288,36.16333,0.04933
14,3.55880,0.00269,35.72333,0.03215


==> atlas_opt_cpt_curves_old/data/pythia70m/randsam_muon.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.69953,0.00382,40.13000,0.01732
2,3.66080,0.00250,39.31000,0.04583
3,3.65073,0.00287,38.71333,0.06658
4,3.63737,0.00316,38.37000,0.05292
5,3.64467,0.00290,38.05000,0.07810
6,3.64000,0.00279,37.76333,0.05033
7,3.62307,0.00246,37.58000,0.01732
8,3.60470,0.00580,37.54000,0.05196
9,3.61313,0.01264,37.46333,0.03215
10,3.60047,0.00111,37.40667,0.16073
11,3.58947,0.00218,37.32000,0.03464
12,3.59657,0.00327,36.76667,0.01528
13,3.57380,0.00282,36.16000,0.06083
14,3.55843,0.00271,35.73667,0.02887


==> atlas_opt_cpt_curves_old/data/pythia70m/sam.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.73557,0.00346,42.31000,0.06083
2,3.71810,0.00225,41.84333,0.04509
3,3.71520,0.00295,41.53667,0.08083
4,3.70720,0.00295,41.26000,0.06245
5,3.71880,0.00280,41.18667,0.19009
6,3.71750,0.00243,41.06333,0.09504
7,3.70430,0.00246,40.96667,0.05859
8,3.68710,0.00487,40.98333,0.16773
9,3.69373,0.00885,40.83333,0.05132
10,3.68717,0.00188,40.96333,0.11930
11,3.67873,0.00108,40.75667,0.02517
12,3.68653,0.00185,40.49333,0.01155
13,3.67087,0.00299,40.21667,0.01155
14,3.66553,0.00239,40.08667,0.01155


==> atlas_opt_cpt_curves_old/data/pythia70m/sam_adam.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.72297,0.00371,42.13000,0.13528
2,3.71220,0.00354,41.26333,0.04509
3,3.69947,0.00291,40.74667,0.32532
4,3.68590,0.00439,40.42333,0.20502
5,3.69303,0.00197,39.93667,0.22502
6,3.68837,0.00315,39.61333,0.24132
7,3.66843,0.00221,39.32333,0.12662
8,3.64823,0.00525,39.26333,0.03512
9,3.65360,0.00978,39.00667,0.05132
10,3.64157,0.00140,38.89333,0.10786
11,3.62790,0.00187,38.62333,0.04619
12,3.63190,0.00305,37.81333,0.08327
13,3.59717,0.00287,36.85000,0.08660
14,3.56987,0.00293,35.95667,0.04726


==> atlas_opt_cpt_curves_old/data/pythia70m/sgd.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.73460,0.00348,42.51333,0.16042
2,3.71697,0.00240,41.74667,0.02082
3,3.71400,0.00296,41.51000,0.22913
4,3.70600,0.00295,41.30333,0.05774
5,3.71773,0.00276,41.15000,0.07937
6,3.71617,0.00245,41.05000,0.07937
7,3.70290,0.00256,40.97000,0.08000
8,3.68593,0.00482,40.91667,0.09074
9,3.69253,0.00867,40.77333,0.07638
10,3.68617,0.00179,40.71333,0.04163
11,3.67743,0.00112,40.72667,0.07506
12,3.68523,0.00185,40.38667,0.05508
13,3.66960,0.00296,40.17000,0.02646
14,3.66427,0.00244,40.02667,0.01155


==> atlas_opt_cpt_curves_old/data/pythia70m/soma_prens5.csv <==
epoch,train_loss,train_loss_sd,val_ppl,val_ppl_sd
1,3.70003,0.00362,40.15333,0.07638
2,3.66113,0.00276,39.29000,0.02000
3,3.65097,0.00281,38.71667,0.09713
4,3.63787,0.00307,38.39667,0.06506
5,3.64547,0.00310,38.01333,0.04726
6,3.64107,0.00289,37.77667,0.06506
7,3.62400,0.00245,37.60000,0.03606
8,3.60497,0.00593,37.50667,0.04041
9,3.61127,0.00930,37.46667,0.03215
10,3.60110,0.00125,37.38333,0.09292
11,3.59070,0.00327,37.32333,0.03786
12,3.59810,0.00291,36.84000,0.01000
13,3.57597,0.00246,36.18333,0.08505
14,3.55997,0.00279,35.75000,0.03464


==> atlas_opt_v2_curves/data/cifar10/adam.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,1.53167,0.00872,54.67333,3.68219,4.30995,1.01517
2,0.98177,0.01209,65.32000,3.52868,2.92092,0.22924
3,0.72953,0.00690,67.51333,1.81949,3.11502,0.31735
4,0.58337,0.01177,77.25333,1.61695,1.99396,0.05866
5,0.50143,0.00289,78.16667,1.30236,2.01731,0.08332
6,0.43203,0.00798,79.64000,1.99610,1.93036,0.21834
7,0.31627,0.00197,87.86667,0.53079,1.44238,0.01341


==> atlas_opt_v2_curves/data/cifar10/fsam.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,1.65360,0.00687,49.15333,2.35918,4.55102,0.78020
2,1.08013,0.01191,62.62000,2.38822,3.02271,0.34395
3,0.82353,0.00244,65.19333,5.05277,2.88344,0.54282
4,0.70163,0.00537,71.98667,1.39661,2.29802,0.05868
5,0.63163,0.00250,71.30667,4.55018,2.40240,0.36716
6,0.57400,0.00356,77.51333,1.16384,1.92970,0.06948
7,0.45893,0.00219,84.72667,0.29143,1.56742,0.00094


==> atlas_opt_v2_curves/data/cifar10/fsam_ortho_muon.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,1.36330,0.00345,67.44000,2.80164,2.58139,0.23923
2,0.72893,0.00515,77.68000,0.38575,1.91293,0.00413
3,0.55043,0.00225,80.59333,0.15011,1.76362,0.01778
4,0.45487,0.00667,82.81333,0.64694,1.65541,0.03879
5,0.39330,0.00377,83.92000,0.40596,1.60794,0.03826
6,0.34453,0.00369,85.32667,0.27301,1.54319,0.01201
7,0.27037,0.00145,87.37333,0.43879,1.44920,0.00723


==> atlas_opt_v2_curves/data/cifar10/fsam_ortho_muon_stale_momentum.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,1.31460,0.00693,68.12667,2.45864,2.62638,0.26993
2,0.70713,0.00603,76.46667,0.26858,2.02652,0.01650
3,0.54770,0.00350,79.11333,0.41004,1.85984,0.01490
4,0.45610,0.00762,80.16000,1.97373,1.81628,0.11290
5,0.40020,0.00401,81.74667,1.75924,1.76812,0.11166
6,0.35020,0.00291,84.53333,0.34078,1.60367,0.02660
7,0.26850,0.00171,87.50667,0.26558,1.46200,0.00517


==> atlas_opt_v2_curves/data/cifar10/muon.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,1.29977,0.00586,67.72000,2.84401,2.71541,0.34912
2,0.70097,0.00613,77.12000,0.14000,1.96333,0.01050
3,0.54323,0.00256,78.81333,0.71143,1.88337,0.05295
4,0.45243,0.00813,81.16667,2.29001,1.77199,0.09934
5,0.39513,0.00344,81.44667,1.42889,1.76561,0.07105
6,0.34620,0.00363,83.98667,0.32884,1.62654,0.02642
7,0.26550,0.00240,87.27333,0.08083,1.46162,0.00874


==> atlas_opt_v2_curves/data/cifar10/muon_sam.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,1.37423,0.00390,66.93333,3.04541,2.62389,0.27111
2,0.73510,0.00459,77.19333,0.29143,1.94372,0.02094
3,0.55407,0.00311,80.51333,1.01869,1.77477,0.04360
4,0.45793,0.00688,82.17333,0.74628,1.68780,0.04410
5,0.39510,0.00151,83.92000,0.41328,1.61022,0.01702
6,0.34623,0.00385,84.93333,0.36679,1.55462,0.01555
7,0.27130,0.00280,87.62667,0.34487,1.44741,0.00713


==> atlas_opt_v2_curves/data/cifar10/op_soma_postns5.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,1.30453,0.00622,67.39333,2.71664,2.70123,0.28979
2,0.70280,0.00557,76.69333,0.65615,1.97828,0.03839
3,0.54497,0.00280,78.72667,0.77468,1.87467,0.02634
4,0.45350,0.00821,81.30000,1.52473,1.76449,0.10508
5,0.39733,0.00172,82.06000,1.85914,1.75053,0.11670
6,0.34917,0.00625,83.90667,0.91090,1.62732,0.03671
7,0.26580,0.00218,87.14000,0.05292,1.46736,0.00308


==> atlas_opt_v2_curves/data/cifar10/randsam_muon.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,1.29987,0.00578,67.86667,2.42440,2.70458,0.28587
2,0.70007,0.00544,77.14667,0.45797,1.97620,0.04084
3,0.54190,0.00217,79.44000,0.81902,1.85129,0.04710
4,0.45317,0.00958,81.12000,2.25202,1.75951,0.10691
5,0.39630,0.00272,82.85333,0.97700,1.69281,0.06231
6,0.34827,0.00511,84.42000,0.93723,1.61702,0.02608
7,0.26550,0.00383,87.22000,0.07211,1.47148,0.00148


==> atlas_opt_v2_curves/data/cifar10/sam.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,1.65697,0.00891,47.40667,4.81599,4.97212,1.17610
2,1.08133,0.01157,62.22667,2.22300,3.12317,0.30365
3,0.82397,0.00429,63.63333,4.86199,3.05421,0.74489
4,0.70323,0.00635,72.36667,1.48194,2.26032,0.10851
5,0.63303,0.00290,71.73333,4.05376,2.35705,0.33714
6,0.57740,0.00221,76.91333,2.43313,1.97057,0.12355
7,0.46177,0.00162,84.72000,0.41328,1.57576,0.00363


==> atlas_opt_v2_curves/data/cifar10/sgd.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,1.65513,0.00949,49.09333,2.24110,4.65716,0.67092
2,1.07967,0.01031,63.36667,2.59278,2.99561,0.36991
3,0.82293,0.00503,64.70667,4.76245,2.89908,0.61249
4,0.70153,0.00414,68.29333,2.47954,2.62906,0.23327
5,0.63097,0.00312,68.41333,3.51251,2.62480,0.40381
6,0.57673,0.00300,76.63333,3.05132,1.97222,0.16760
7,0.46113,0.00274,84.66000,0.40150,1.57534,0.00328


==> atlas_opt_v2_curves/data/cifar10/soma_prens5.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,1.30737,0.00603,67.74667,2.84994,2.65978,0.27770
2,0.70590,0.00425,77.30000,0.73512,1.96844,0.06536
3,0.54580,0.00291,78.45333,0.67715,1.90017,0.02181
4,0.45593,0.00762,81.87333,1.26433,1.73919,0.05916
5,0.39663,0.00258,80.50667,2.33584,1.83640,0.14643
6,0.34943,0.00419,84.26667,0.76166,1.60871,0.04215
7,0.26613,0.00273,87.14000,0.13115,1.46380,0.00083


==> atlas_opt_v2_curves/data/nanogpt/adam.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.44660,0.00298,38.71333,0.07234,27.43000,0.23065
2,3.39157,0.00289,38.86333,0.02082,26.92333,0.06429
3,3.38310,0.00175,38.91333,0.07638,26.67000,0.19925
4,3.36853,0.00403,39.02667,0.05859,26.53333,0.11930
5,3.37833,0.00095,39.07667,0.01528,26.31000,0.04583
6,3.37643,0.00379,39.10667,0.02887,26.22000,0.12166
7,3.35827,0.00319,39.19667,0.05508,26.01333,0.10408
8,3.33957,0.00663,39.18667,0.03215,26.02333,0.03215
9,3.34913,0.00979,39.20667,0.03055,25.98667,0.03512
10,3.33543,0.00150,39.23667,0.06506,25.83667,0.04041
11,3.32043,0.00232,39.26333,0.01528,25.84667,0.03512
12,3.32883,0.00247,39.28667,0.01528,25.76333,0.08963
13,3.31757,0.00402,39.42000,0.05196,25.39667,0.07371
14,3.30097,0.00253,39.67667,0.01528,24.89333,0.02082
15,3.31083,0.00423,39.83667,0.03215,24.59667,0.02082


==> atlas_opt_v2_curves/data/nanogpt/fsam.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.84630,0.03281,36.45333,0.76566,32.87000,1.75633
2,3.69860,0.02059,37.10667,0.56217,32.27667,1.94464
3,3.57150,0.04589,38.57667,0.13577,27.97333,0.22502
4,3.43877,0.00857,38.52667,0.43039,28.27000,1.57667
5,3.43313,0.01607,38.89000,0.10149,26.85667,0.08737
6,3.41857,0.01127,38.80667,0.41645,27.31333,1.09715
7,3.41797,0.02101,38.96333,0.12055,26.69333,0.29501
8,3.36887,0.00726,39.05667,0.04933,26.46667,0.11846
9,3.38603,0.00406,38.52333,1.05121,27.58000,1.86346
10,3.36627,0.00273,39.12333,0.12423,26.27667,0.14844
11,3.35487,0.01091,39.19333,0.04619,26.27667,0.06658
12,3.35713,0.00360,39.14667,0.08386,26.20333,0.12741
13,3.34563,0.00311,39.29667,0.01155,25.91333,0.02887
14,3.33980,0.00230,39.35333,0.01528,25.81000,0.01000
15,3.36047,0.00385,39.39000,0.01000,25.74667,0.01528


==> atlas_opt_v2_curves/data/nanogpt/fsam_ortho_muon.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.47440,0.00436,38.79333,0.01528,27.24333,0.02309
2,3.38667,0.00240,38.87667,0.02082,26.83667,0.02309
3,3.37860,0.00161,39.01667,0.01155,26.57000,0.05196
4,3.36327,0.00342,39.08333,0.01155,26.37000,0.01000
5,3.37233,0.00097,39.16333,0.03512,26.17000,0.01732
6,3.36917,0.00332,39.20667,0.03215,26.03333,0.03512
7,3.35177,0.00318,39.27333,0.04041,25.87333,0.03512
8,3.33200,0.00688,39.27000,0.02646,25.88000,0.03464
9,3.33997,0.00960,39.32333,0.02082,25.80333,0.00577
10,3.32763,0.00160,39.33667,0.01528,25.70667,0.02309
11,3.31210,0.00226,39.36333,0.01155,25.65000,0.03000
12,3.31947,0.00251,39.38333,0.01528,25.57000,0.02646
13,3.31050,0.00334,39.54333,0.03512,25.27333,0.03512
14,3.29810,0.00265,39.70000,0.03606,24.93000,0.02646
15,3.31357,0.00431,39.81000,0.04359,24.74000,0.03000


==> atlas_opt_v2_curves/data/nanogpt/fsam_ortho_muon_stale_momentum.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.47540,0.00395,38.69333,0.04509,27.23333,0.01528
2,3.38927,0.00241,38.82667,0.01528,26.91667,0.04041
3,3.38370,0.00195,38.89667,0.02082,26.68667,0.04726
4,3.36970,0.00350,39.01000,0.01000,26.50000,0.01732
5,3.38003,0.00155,39.08333,0.02309,26.31667,0.02082
6,3.37727,0.00322,39.11000,0.00000,26.17000,0.02646
7,3.36023,0.00350,39.18333,0.01528,26.02000,0.05568
8,3.34053,0.00699,39.19667,0.02309,26.00333,0.01155
9,3.34857,0.00954,39.22000,0.04359,25.93000,0.02000
10,3.33580,0.00171,39.23000,0.03464,25.84667,0.04509
11,3.32010,0.00216,39.27000,0.01000,25.79000,0.03000
12,3.32737,0.00252,39.33333,0.04041,25.68333,0.05686
13,3.31810,0.00338,39.47667,0.04163,25.38000,0.02000
14,3.30577,0.00237,39.63333,0.04041,25.04667,0.03055
15,3.32103,0.00439,39.73000,0.02000,24.79333,0.01155


==> atlas_opt_v2_curves/data/nanogpt/muon.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.47257,0.00390,38.67333,0.05859,27.29333,0.09018
2,3.38923,0.00230,38.79333,0.03786,26.94333,0.05508
3,3.38403,0.00230,38.92667,0.05508,26.66333,0.07572
4,3.37080,0.00331,38.95667,0.04041,26.54667,0.06028
5,3.38080,0.00135,39.05000,0.05292,26.36000,0.02646
6,3.37787,0.00321,39.12667,0.03215,26.17667,0.05859
7,3.36087,0.00309,39.20000,0.01000,26.05000,0.04583
8,3.34093,0.00677,39.16667,0.02082,26.03333,0.00577
9,3.34917,0.00960,39.23000,0.04000,25.95000,0.00000
10,3.33627,0.00140,39.22667,0.05132,25.86667,0.03512
11,3.32073,0.00208,39.26000,0.07000,25.82333,0.02309
12,3.32823,0.00237,39.31667,0.00577,25.71000,0.06083
13,3.31867,0.00378,39.47000,0.04000,25.40667,0.01155
14,3.30687,0.00234,39.61667,0.03215,25.06667,0.01155
15,3.32307,0.00458,39.70667,0.01155,24.85667,0.02517


==> atlas_opt_v2_curves/data/nanogpt/muon_sam.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.48090,0.00387,38.77333,0.01528,27.28667,0.01528
2,3.38750,0.00245,38.87333,0.01528,26.87333,0.02082
3,3.37913,0.00162,38.99667,0.02309,26.59333,0.05774
4,3.36363,0.00343,39.07333,0.02082,26.39000,0.01000
5,3.37267,0.00100,39.16000,0.01732,26.19667,0.01528
6,3.36957,0.00332,39.20333,0.01528,26.06000,0.04000
7,3.35213,0.00316,39.27000,0.04583,25.89333,0.04509
8,3.33237,0.00692,39.25333,0.02517,25.91000,0.03464
9,3.34030,0.00966,39.31000,0.01000,25.83000,0.00000
10,3.32797,0.00160,39.32000,0.02646,25.73667,0.02309
11,3.31240,0.00226,39.34667,0.01528,25.68000,0.03606
12,3.31977,0.00248,39.37333,0.02309,25.59000,0.02646
13,3.31067,0.00339,39.54333,0.03055,25.29000,0.04000
14,3.29823,0.00271,39.70333,0.03512,24.94667,0.02082
15,3.31357,0.00431,39.79667,0.03055,24.75667,0.02517


==> atlas_opt_v2_curves/data/nanogpt/op_soma_postns5.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.47440,0.00345,38.69333,0.01528,27.28333,0.00577
2,3.39090,0.00231,38.79667,0.02887,26.94667,0.03512
3,3.38563,0.00168,38.90333,0.01528,26.66333,0.01528
4,3.37200,0.00340,38.98333,0.02309,26.55333,0.03055
5,3.38237,0.00159,39.03333,0.01155,26.35667,0.00577
6,3.37903,0.00266,39.12667,0.05859,26.17333,0.03215
7,3.36167,0.00352,39.18000,0.01000,26.04000,0.03606
8,3.34203,0.00683,39.17333,0.02517,26.03000,0.01000
9,3.34993,0.00952,39.22333,0.04509,25.93667,0.02517
10,3.33700,0.00180,39.23333,0.03786,25.87000,0.02646
11,3.32130,0.00221,39.26667,0.05033,25.80000,0.06245
12,3.32847,0.00248,39.33000,0.04000,25.69667,0.04163
13,3.31900,0.00332,39.46000,0.04359,25.40667,0.02517
14,3.30707,0.00247,39.59667,0.05774,25.06000,0.01000
15,3.32270,0.00442,39.72000,0.01732,24.82000,0.01000


==> atlas_opt_v2_curves/data/nanogpt/randsam_muon.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.47290,0.00420,38.71000,0.02646,27.28667,0.06658
2,3.38957,0.00238,38.79667,0.02082,26.95333,0.02309
3,3.38390,0.00187,38.89000,0.03606,26.68000,0.04359
4,3.37060,0.00363,38.94667,0.06658,26.55667,0.03215
5,3.38117,0.00155,39.08333,0.04619,26.33333,0.01155
6,3.37807,0.00313,39.09667,0.00577,26.19667,0.01528
7,3.36080,0.00303,39.18000,0.02646,26.05000,0.06000
8,3.34093,0.00696,39.16000,0.02646,26.04667,0.00577
9,3.34927,0.00970,39.22333,0.03215,25.95333,0.01528
10,3.33630,0.00141,39.23333,0.02887,25.88000,0.05000
11,3.32080,0.00200,39.27000,0.01000,25.81333,0.01528
12,3.32827,0.00258,39.33000,0.04359,25.72000,0.05292
13,3.31880,0.00366,39.49000,0.02646,25.39667,0.02082
14,3.30697,0.00247,39.59000,0.01732,25.06667,0.02517
15,3.32317,0.00464,39.68667,0.02082,24.85667,0.00577


==> atlas_opt_v2_curves/data/nanogpt/sam.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.87140,0.01312,35.41333,1.70254,38.78667,6.40474
2,3.66390,0.03280,37.15333,0.78053,34.21333,3.62541
3,3.54660,0.00890,38.30000,0.19975,28.90000,0.21794
4,3.43043,0.00822,38.79000,0.18735,27.09333,0.24583
5,3.43550,0.02303,38.86000,0.12767,27.18333,0.03786
6,3.41257,0.00560,39.00000,0.08718,26.66333,0.16197
7,3.41060,0.01831,39.04333,0.08083,26.52333,0.11015
8,3.37673,0.01601,39.04333,0.09504,26.47000,0.21166
9,3.42310,0.05676,38.54667,0.86950,27.46667,1.72755
10,3.38370,0.03197,39.15000,0.04000,26.33667,0.10504
11,3.35017,0.00196,39.08333,0.09609,26.30333,0.10970
12,3.35753,0.00244,39.10333,0.04933,26.27000,0.05292
13,3.34640,0.00419,39.29333,0.02309,25.92000,0.01732
14,3.34010,0.00236,39.33667,0.01528,25.82333,0.01155
15,3.36073,0.00396,39.37667,0.02082,25.75667,0.01528


==> atlas_opt_v2_curves/data/nanogpt/sgd.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.82770,0.02208,34.35667,2.92180,39.36667,4.81042
2,3.71420,0.04599,37.94667,0.05508,31.17333,0.39171
3,3.54410,0.02635,38.35000,0.33719,28.41333,0.71557
4,3.45030,0.01601,38.82667,0.12897,27.10667,0.17098
5,3.43103,0.01013,38.94333,0.09866,26.80000,0.14933
6,3.41013,0.00284,38.79000,0.37041,27.07000,0.79373
7,3.41247,0.02310,39.11000,0.09539,26.42667,0.15503
8,3.38260,0.01878,39.17000,0.02646,26.28000,0.08185
9,3.40633,0.02832,38.41000,0.85860,27.81000,1.91679
10,3.37547,0.01090,39.16000,0.07000,26.25000,0.04359
11,3.35013,0.00335,39.18333,0.01528,26.29000,0.19975
12,3.35763,0.00256,38.91333,0.37541,26.51333,0.50807
13,3.35310,0.01057,39.29000,0.01000,25.91333,0.01155
14,3.34023,0.00176,39.35333,0.00577,25.81667,0.00577
15,3.36077,0.00431,39.38000,0.00000,25.75667,0.00577


==> atlas_opt_v2_curves/data/nanogpt/soma_prens5.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.48053,0.00431,38.68000,0.06928,27.30000,0.10583
2,3.39360,0.00233,38.75000,0.04583,27.01333,0.06429
3,3.38747,0.00165,38.92000,0.03606,26.67333,0.04933
4,3.37357,0.00309,38.96000,0.01000,26.58333,0.01528
5,3.38363,0.00155,39.04000,0.03000,26.40000,0.02000
6,3.38023,0.00304,39.08667,0.02082,26.21333,0.03055
7,3.36307,0.00362,39.15333,0.05033,26.07333,0.04509
8,3.34327,0.00685,39.18333,0.04509,26.07667,0.03215
9,3.35117,0.00934,39.22667,0.03055,25.93667,0.03055
10,3.33823,0.00170,39.23667,0.01528,25.88000,0.03606
11,3.32233,0.00212,39.30000,0.03606,25.81667,0.01528
12,3.32943,0.00230,39.33333,0.05859,25.69333,0.08083
13,3.31997,0.00339,39.47333,0.04041,25.40000,0.03606
14,3.30787,0.00227,39.61000,0.07211,25.06667,0.03055
15,3.32283,0.00434,39.72000,0.01732,24.82333,0.01528


==> atlas_opt_v2_curves/data/pythia70m/adam.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.71193,0.00414,34.26333,0.03512,41.53667,0.13650
2,3.69457,0.00238,34.52667,0.02082,40.73000,0.02646
3,3.68443,0.00285,34.67000,0.06557,40.18333,0.21939
4,3.67160,0.00367,34.78667,0.01528,39.72667,0.11015
5,3.67820,0.00271,34.88667,0.01528,39.34667,0.02887
6,3.67353,0.00342,34.95333,0.01155,39.04333,0.08145
7,3.65557,0.00210,34.98000,0.01000,38.93333,0.04619
8,3.63510,0.00555,35.03000,0.02646,38.76667,0.11590
9,3.64037,0.00915,35.08333,0.04933,38.53333,0.03215
10,3.62927,0.00110,35.09333,0.05132,38.40000,0.02646
11,3.61647,0.00156,35.15667,0.03512,38.28000,0.15716
12,3.62130,0.00260,35.30000,0.01732,37.60667,0.04509
13,3.59383,0.00296,35.49667,0.03055,36.82667,0.06351
14,3.57377,0.00283,35.66667,0.00577,36.20333,0.02309


==> atlas_opt_v2_curves/data/pythia70m/fsam.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.73513,0.00365,33.90667,0.10116,42.31000,0.24331
2,3.71813,0.00231,34.01667,0.04041,41.79000,0.12000
3,3.71520,0.00269,34.13000,0.07000,41.45667,0.10786
4,3.70730,0.00312,34.11667,0.07506,41.33333,0.12583
5,3.71910,0.00243,34.13333,0.07506,41.23667,0.17786
6,3.71740,0.00260,34.22000,0.06083,40.99000,0.06557
7,3.70420,0.00242,34.13667,0.02887,41.01000,0.11533
8,3.68713,0.00483,34.18667,0.03215,40.88000,0.02646
9,3.69373,0.00868,34.12000,0.16462,40.85333,0.18175
10,3.68720,0.00165,34.05333,0.12741,40.84333,0.09074
11,3.67867,0.00107,34.16000,0.10440,40.71667,0.08737
12,3.68657,0.00197,34.38667,0.05859,40.41333,0.06658
13,3.67087,0.00309,34.54667,0.01155,40.20667,0.03215
14,3.66560,0.00243,34.58333,0.00577,40.09333,0.00577


==> atlas_opt_v2_curves/data/pythia70m/fsam_ortho_muon.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.70057,0.00360,34.52000,0.02646,40.41667,0.02309
2,3.66737,0.00247,34.73000,0.01732,39.53333,0.03215
3,3.65633,0.00362,34.91000,0.02000,38.90667,0.06429
4,3.64213,0.00266,35.00333,0.01528,38.49333,0.04163
5,3.64870,0.00305,35.11667,0.01155,38.14667,0.01155
6,3.64320,0.00212,35.18667,0.01528,37.87000,0.03000
7,3.62537,0.00291,35.25333,0.04509,37.65667,0.02887
8,3.60497,0.00488,35.27667,0.03055,37.50333,0.07371
9,3.60960,0.00845,35.32333,0.02309,37.39000,0.04583
10,3.59843,0.00107,35.37000,0.04000,37.20667,0.08386
11,3.58580,0.00187,35.39667,0.01528,37.10333,0.02082
12,3.59250,0.00286,35.51333,0.02887,36.62667,0.04041
13,3.57083,0.00287,35.66333,0.00577,36.09667,0.02887
14,3.55750,0.00246,35.75333,0.02082,35.72000,0.01000


==> atlas_opt_v2_curves/data/pythia70m/fsam_ortho_muon_stale_momentum.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.70480,0.00352,34.47000,0.03000,40.52667,0.05033
2,3.67030,0.00275,34.71333,0.05132,39.62333,0.05859
3,3.65897,0.00281,34.87333,0.00577,38.98333,0.03215
4,3.64503,0.00344,34.98333,0.01528,38.59333,0.04041
5,3.65170,0.00305,35.08000,0.01732,38.21333,0.02309
6,3.64620,0.00286,35.15000,0.03000,37.95667,0.04163
7,3.62840,0.00271,35.20333,0.01528,37.77000,0.02646
8,3.60823,0.00547,35.23000,0.02646,37.58000,0.02646
9,3.61260,0.00896,35.28000,0.02000,37.46000,0.01732
10,3.60163,0.00132,35.33000,0.06928,37.28667,0.06429
11,3.58887,0.00146,35.35333,0.01155,37.17333,0.02082
12,3.59583,0.00280,35.48000,0.00000,36.70000,0.04359
13,3.57427,0.00270,35.64333,0.01528,36.16333,0.04933
14,3.56047,0.00285,35.74333,0.01528,35.74333,0.02309


==> atlas_opt_v2_curves/data/pythia70m/muon.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.70213,0.00354,34.52333,0.01155,40.44667,0.02517
2,3.66843,0.00291,34.72000,0.03464,39.58000,0.01000
3,3.65700,0.00344,34.88333,0.04726,38.94667,0.06028
4,3.64300,0.00271,35.02333,0.02517,38.53000,0.05568
5,3.64953,0.00352,35.10333,0.01528,38.18667,0.02517
6,3.64397,0.00229,35.18333,0.03055,37.89333,0.05033
7,3.62590,0.00295,35.24000,0.04359,37.67333,0.05686
8,3.60537,0.00509,35.27333,0.01528,37.50667,0.05774
9,3.60970,0.00860,35.32667,0.02082,37.37667,0.01528
10,3.59847,0.00125,35.37667,0.03055,37.20000,0.05292
11,3.58573,0.00137,35.39667,0.01155,37.10000,0.01000
12,3.59230,0.00277,35.52333,0.03512,36.61000,0.04359
13,3.57057,0.00260,35.67333,0.00577,36.07667,0.04041
14,3.55717,0.00270,35.76000,0.01000,35.69333,0.02082


==> atlas_opt_v2_curves/data/pythia70m/muon_sam.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.70090,0.00370,34.47667,0.01528,40.46333,0.02082
2,3.66683,0.00260,34.74333,0.04726,39.50000,0.02000
3,3.65587,0.00311,34.90333,0.03512,38.92000,0.04583
4,3.64210,0.00303,35.02667,0.02517,38.49000,0.03606
5,3.64880,0.00320,35.12000,0.01732,38.15333,0.03512
6,3.64353,0.00244,35.17667,0.02082,37.86667,0.04726
7,3.62553,0.00260,35.25333,0.05508,37.65333,0.03786
8,3.60520,0.00528,35.27000,0.01000,37.50333,0.04726
9,3.60973,0.00875,35.31667,0.01155,37.38333,0.02887
10,3.59860,0.00101,35.36000,0.02000,37.19000,0.06557
11,3.58607,0.00166,35.40000,0.02000,37.14333,0.06028
12,3.59273,0.00254,35.51333,0.00577,36.63000,0.05196
13,3.57100,0.00272,35.67333,0.02082,36.10000,0.05292
14,3.55767,0.00267,35.76000,0.00000,35.72333,0.02517


==> atlas_opt_v2_curves/data/pythia70m/op_soma_postns5.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.70277,0.00350,34.48333,0.00577,40.46667,0.03055
2,3.66840,0.00210,34.73667,0.02517,39.56333,0.06658
3,3.65713,0.00325,34.89667,0.03215,38.96333,0.07572
4,3.64340,0.00303,35.01667,0.02517,38.55000,0.03000
5,3.64980,0.00295,35.12333,0.01528,38.16667,0.01155
6,3.64437,0.00248,35.18667,0.01155,37.90000,0.05292
7,3.62623,0.00277,35.25333,0.04163,37.70000,0.04583
8,3.60577,0.00523,35.27667,0.02309,37.50667,0.06110
9,3.61027,0.00883,35.32667,0.01155,37.37000,0.01732
10,3.59893,0.00116,35.33333,0.02517,37.23000,0.04000
11,3.58630,0.00165,35.42000,0.03000,37.11333,0.02082
12,3.59290,0.00277,35.51667,0.02517,36.62667,0.03215
13,3.57113,0.00278,35.67667,0.02309,36.09000,0.04359
14,3.55747,0.00273,35.76667,0.01155,35.69667,0.02082


==> atlas_opt_v2_curves/data/pythia70m/randsam_muon.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.70210,0.00325,34.47333,0.04041,40.48333,0.04041
2,3.66807,0.00234,34.72000,0.01732,39.57333,0.03055
3,3.65697,0.00313,34.90667,0.00577,38.95000,0.04583
4,3.64273,0.00294,35.01667,0.02517,38.51667,0.05033
5,3.64930,0.00321,35.10333,0.02082,38.16333,0.03512
6,3.64370,0.00251,35.16667,0.01528,37.89333,0.05508
7,3.62560,0.00271,35.27000,0.02646,37.66000,0.02646
8,3.60527,0.00524,35.28667,0.01155,37.49000,0.06245
9,3.60953,0.00879,35.32667,0.01528,37.37667,0.02309
10,3.59827,0.00111,35.35667,0.01155,37.21000,0.05292
11,3.58553,0.00150,35.41000,0.02000,37.10667,0.01528
12,3.59213,0.00271,35.51667,0.01155,36.61667,0.02517
13,3.57047,0.00283,35.67333,0.01155,36.08333,0.04163
14,3.55700,0.00266,35.76667,0.01155,35.69667,0.02082


==> atlas_opt_v2_curves/data/pythia70m/sam.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.73573,0.00337,33.90333,0.10116,42.40333,0.06658
2,3.71813,0.00215,34.02667,0.12741,41.73667,0.15822
3,3.71523,0.00285,34.07667,0.10214,41.53667,0.10214
4,3.70713,0.00301,34.15667,0.09609,41.25000,0.11136
5,3.71887,0.00274,34.14667,0.10116,41.14000,0.08544
6,3.71750,0.00260,34.19333,0.10599,41.00667,0.10970
7,3.70430,0.00252,34.07000,0.03606,41.04333,0.06807
8,3.68717,0.00489,34.09667,0.05508,41.05667,0.06506
9,3.69367,0.00874,34.08000,0.11533,40.92000,0.04359
10,3.68733,0.00177,34.07667,0.08145,40.80000,0.13000
11,3.67867,0.00104,34.15333,0.03055,40.79000,0.07810
12,3.68653,0.00193,34.31333,0.05132,40.48333,0.04041
13,3.67083,0.00311,34.53667,0.00577,40.20667,0.02887
14,3.66557,0.00237,34.58000,0.01000,40.08333,0.00577


==> atlas_opt_v2_curves/data/pythia70m/sgd.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.73433,0.00370,33.96000,0.14107,42.30000,0.15395
2,3.71700,0.00231,34.00667,0.15631,41.71333,0.11240
3,3.71383,0.00278,34.05667,0.07234,41.62000,0.10392
4,3.70603,0.00292,34.17000,0.12288,41.25000,0.11136
5,3.71757,0.00256,34.09000,0.07810,41.12000,0.06245
6,3.71627,0.00254,34.08667,0.08737,41.06333,0.03055
7,3.70277,0.00250,34.08333,0.11930,41.00333,0.07506
8,3.68587,0.00489,34.16000,0.07211,40.88667,0.10693
9,3.69253,0.00887,34.18000,0.05292,40.80333,0.08505
10,3.68610,0.00165,34.15000,0.13000,40.83000,0.06245
11,3.67740,0.00105,34.15333,0.14742,40.71667,0.12055
12,3.68523,0.00193,34.35333,0.05859,40.38333,0.02309
13,3.66960,0.00296,34.55333,0.01528,40.14667,0.02082
14,3.66427,0.00244,34.59000,0.01000,40.02667,0.01155


==> atlas_opt_v2_curves/data/pythia70m/soma_prens5.csv <==
epoch,train_loss,train_loss_sd,val_acc,val_acc_sd,val_ppl,val_ppl_sd
1,3.70370,0.00342,34.50333,0.03512,40.47333,0.05508
2,3.66887,0.00261,34.73667,0.00577,39.57667,0.02082
3,3.65767,0.00300,34.89333,0.04041,38.96667,0.02887
4,3.64370,0.00324,35.02333,0.01528,38.53667,0.04041
5,3.65040,0.00349,35.10000,0.01732,38.18667,0.04163
6,3.64497,0.00272,35.15667,0.03512,37.89667,0.07506
7,3.62697,0.00271,35.24333,0.03512,37.70667,0.06658
8,3.60670,0.00552,35.26333,0.02082,37.54333,0.03055
9,3.61107,0.00902,35.31667,0.00577,37.39000,0.01000
10,3.59993,0.00160,35.34000,0.02000,37.24333,0.00577
11,3.58797,0.00076,35.39333,0.03055,37.13333,0.02517
12,3.59377,0.00278,35.52000,0.01000,36.66333,0.02887
13,3.57210,0.00239,35.65667,0.00577,36.10333,0.05132
14,3.55823,0.00285,35.75667,0.01155,35.71333,0.03055


==> dataforsyntheticplots/preview_data.json <==
{"val_acc": {"alphas": [1.1, 1.6, 2.0, 3.0], "series": {"SOMA": {"label": "SOMA", "color": "#C8102E", "mark": "circle", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 35.7421875, "median": 38.0859375, "q75": 38.427734375}, {"rho": 0.02, "q25": 35.83984375, "median": 38.0859375, "q75": 38.427734375}, {"rho": 0.05, "q25": 35.64453125, "median": 38.0859375, "q75": 38.330078125}, {"rho": 0.1, "q25": 35.986328125, "median": 37.98828125, "q75": 38.330078125}, {"rho": 0.2, "q25": 35.986328125, "median": 37.79296875, "q75": 38.330078125}, {"rho": 0.5, "q25": 37.255859375, "median": 38.18359375, "q75": 39.404296875}, {"rho": 1.0, "q25": 37.841796875, "median": 39.0625, "q75": 39.94140625}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 42.041015625, "median": 43.359375, "q75": 43.75}, {"rho": 0.02, "q25": 41.748046875, "median": 43.06640625, "q75": 43.896484375}, {"rho": 0.05, "q25": 41.9921875, "median": 42.7734375, "q75": 44.287109375}, {"rho": 0.1, "q25": 42.431640625, "median": 42.87109375, "q75": 43.359375}, {"rho": 0.2, "q25": 41.943359375, "median": 42.96875, "q75": 43.994140625}, {"rho": 0.5, "q25": 43.310546875, "median": 44.23828125, "q75": 44.970703125}, {"rho": 1.0, "q25": 44.62890625, "median": 45.01953125, "q75": 46.2890625}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 43.5546875, "median": 44.04296875, "q75": 44.970703125}, {"rho": 0.02, "q25": 43.45703125, "median": 44.43359375, "q75": 45.166015625}, {"rho": 0.05, "q25": 44.140625, "median": 44.62890625, "q75": 45.458984375}, {"rho": 0.1, "q25": 43.5546875, "median": 44.3359375, "q75": 45.263671875}, {"rho": 0.2, "q25": 44.677734375, "median": 45.01953125, "q75": 45.5078125}, {"rho": 0.5, "q25": 45.068359375, "median": 45.99609375, "q75": 46.484375}, {"rho": 1.0, "q25": 45.703125, "median": 46.2890625, "q75": 46.97265625}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 43.505859375, "median": 43.84765625, "q75": 45.166015625}, {"rho": 0.02, "q25": 42.919921875, "median": 44.3359375, "q75": 45.361328125}, {"rho": 0.05, "q25": 43.408203125, "median": 44.23828125, "q75": 45.166015625}, {"rho": 0.1, "q25": 43.505859375, "median": 44.53125, "q75": 45.99609375}, {"rho": 0.2, "q25": 44.23828125, "median": 44.43359375, "q75": 45.41015625}, {"rho": 0.5, "q25": 45.3125, "median": 46.484375, "q75": 47.314453125}, {"rho": 1.0, "q25": 45.166015625, "median": 45.41015625, "q75": 45.80078125}]}}}, "FPSOMA": {"label": "FP-SOMA", "color": "#F28C00", "mark": "square", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 36.083984375, "median": 38.28125, "q75": 38.720703125}, {"rho": 0.02, "q25": 35.986328125, "median": 38.28125, "q75": 38.76953125}, {"rho": 0.05, "q25": 36.328125, "median": 38.28125, "q75": 38.671875}, {"rho": 0.1, "q25": 36.5234375, "median": 37.98828125, "q75": 38.57421875}, {"rho": 0.2, "q25": 36.81640625, "median": 38.671875, "q75": 39.35546875}, {"rho": 0.5, "q25": 37.40234375, "median": 38.76953125, "q75": 39.6484375}, {"rho": 1.0, "q25": 37.646484375, "median": 39.84375, "q75": 40.13671875}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 41.162109375, "median": 42.87109375, "q75": 43.65234375}, {"rho": 0.02, "q25": 41.357421875, "median": 43.5546875, "q75": 43.994140625}, {"rho": 0.05, "q25": 41.11328125, "median": 42.48046875, "q75": 43.701171875}, {"rho": 0.1, "q25": 41.9921875, "median": 42.3828125, "q75": 43.65234375}, {"rho": 0.2, "q25": 42.578125, "median": 43.26171875, "q75": 43.75}, {"rho": 0.5, "q25": 43.603515625, "median": 44.23828125, "q75": 44.921875}, {"rho": 1.0, "q25": 42.28515625, "median": 43.65234375, "q75": 44.140625}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 43.45703125, "median": 44.04296875, "q75": 44.53125}, {"rho": 0.02, "q25": 43.5546875, "median": 44.140625, "q75": 45.361328125}, {"rho": 0.05, "q25": 44.140625, "median": 44.3359375, "q75": 45.654296875}, {"rho": 0.1, "q25": 44.7265625, "median": 45.41015625, "q75": 45.60546875}, {"rho": 0.2, "q25": 45.3125, "median": 45.41015625, "q75": 45.556640625}, {"rho": 0.5, "q25": 46.337890625, "median": 46.875, "q75": 47.314453125}, {"rho": 1.0, "q25": 43.505859375, "median": 44.04296875, "q75": 44.3359375}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 43.75, "median": 44.23828125, "q75": 44.62890625}, {"rho": 0.02, "q25": 43.505859375, "median": 44.140625, "q75": 44.384765625}, {"rho": 0.05, "q25": 43.701171875, "median": 44.23828125, "q75": 45.41015625}, {"rho": 0.1, "q25": 43.505859375, "median": 43.9453125, "q75": 46.19140625}, {"rho": 0.2, "q25": 43.45703125, "median": 44.921875, "q75": 46.337890625}, {"rho": 0.5, "q25": 46.38671875, "median": 46.6796875, "q75": 47.412109375}, {"rho": 1.0, "q25": 41.162109375, "median": 41.69921875, "q75": 42.431640625}]}}}, "Spec": {"label": "SpecSAM-Muon", "color": "#6A3FA0", "mark": "diamond", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 36.083984375, "median": 38.18359375, "q75": 38.671875}, {"rho": 0.02, "q25": 35.888671875, "median": 37.98828125, "q75": 38.720703125}, {"rho": 0.05, "q25": 36.5234375, "median": 38.18359375, "q75": 38.28125}, {"rho": 0.1, "q25": 36.376953125, "median": 37.6953125, "q75": 38.37890625}, {"rho": 0.2, "q25": 36.71875, "median": 38.0859375, "q75": 38.96484375}, {"rho": 0.5, "q25": 37.59765625, "median": 38.57421875, "q75": 39.306640625}, {"rho": 1.0, "q25": 37.158203125, "median": 37.40234375, "q75": 38.28125}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 41.50390625, "median": 42.87109375, "q75": 43.505859375}, {"rho": 0.02, "q25": 41.30859375, "median": 42.7734375, "q75": 43.408203125}, {"rho": 0.05, "q25": 40.966796875, "median": 42.87109375, "q75": 43.26171875}, {"rho": 0.1, "q25": 42.236328125, "median": 43.5546875, "q75": 44.04296875}, {"rho": 0.2, "q25": 41.9921875, "median": 42.7734375, "q75": 43.798828125}, {"rho": 0.5, "q25": 43.359375, "median": 43.65234375, "q75": 43.994140625}, {"rho": 1.0, "q25": 39.35546875, "median": 39.6484375, "q75": 40.283203125}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 43.896484375, "median": 44.53125, "q75": 45.263671875}, {"rho": 0.02, "q25": 43.603515625, "median": 44.53125, "q75": 45.21484375}, {"rho": 0.05, "q25": 43.9453125, "median": 44.921875, "q75": 45.80078125}, {"rho": 0.1, "q25": 44.43359375, "median": 45.21484375, "q75": 46.2890625}, {"rho": 0.2, "q25": 44.3359375, "median": 45.3125, "q75": 46.19140625}, {"rho": 0.5, "q25": 45.068359375, "median": 46.2890625, "q75": 46.97265625}, {"rho": 1.0, "q25": 34.130859375, "median": 36.62109375, "q75": 37.451171875}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 43.701171875, "median": 44.43359375, "q75": 45.166015625}, {"rho": 0.02, "q25": 43.359375, "median": 44.23828125, "q75": 45.166015625}, {"rho": 0.05, "q25": 44.140625, "median": 44.62890625, "q75": 45.1171875}, {"rho": 0.1, "q25": 44.140625, "median": 45.01953125, "q75": 45.60546875}, {"rho": 0.2, "q25": 44.677734375, "median": 45.21484375, "q75": 46.19140625}, {"rho": 0.5, "q25": 46.09375, "median": 46.97265625, "q75": 47.94921875}, {"rho": 1.0, "q25": 28.90625, "median": 29.00390625, "q75": 29.1015625}]}}}, "Rand": {"label": "RandSAM-Muon", "color": "#1B998B", "mark": "triangle-up", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 35.64453125, "median": 38.28125, "q75": 38.525390625}, {"rho": 0.02, "q25": 35.693359375, "median": 38.28125, "q75": 38.671875}, {"rho": 0.05, "q25": 35.693359375, "median": 37.98828125, "q75": 38.720703125}, {"rho": 0.1, "q25": 35.83984375, "median": 37.98828125, "q75": 38.525390625}, {"rho": 0.2, "q25": 36.1328125, "median": 37.79296875, "q75": 38.232421875}, {"rho": 0.5, "q25": 35.986328125, "median": 37.890625, "q75": 38.427734375}, {"rho": 1.0, "q25": 35.595703125, "median": 37.6953125, "q75": 38.525390625}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 41.40625, "median": 43.1640625, "q75": 43.994140625}, {"rho": 0.02, "q25": 41.50390625, "median": 43.06640625, "q75": 43.75}, {"rho": 0.05, "q25": 41.845703125, "median": 42.96875, "q75": 43.603515625}, {"rho": 0.1, "q25": 41.552734375, "median": 42.87109375, "q75": 43.603515625}, {"rho": 0.2, "q25": 41.69921875, "median": 42.96875, "q75": 43.84765625}, {"rho": 0.5, "q25": 41.69921875, "median": 43.359375, "q75": 43.5546875}, {"rho": 1.0, "q25": 41.357421875, "median": 42.48046875, "q75": 43.505859375}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 43.1640625, "median": 44.3359375, "q75": 45.21484375}, {"rho": 0.02, "q25": 43.65234375, "median": 44.43359375, "q75": 45.1171875}, {"rho": 0.05, "q25": 43.26171875, "median": 44.3359375, "q75": 45.1171875}, {"rho": 0.1, "q25": 43.84765625, "median": 44.53125, "q75": 45.1171875}, {"rho": 0.2, "q25": 43.45703125, "median": 44.53125, "q75": 45.361328125}, {"rho": 0.5, "q25": 42.822265625, "median": 44.140625, "q75": 45.263671875}, {"rho": 1.0, "q25": 43.505859375, "median": 44.43359375, "q75": 45.60546875}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 44.04296875, "median": 44.3359375, "q75": 44.970703125}, {"rho": 0.02, "q25": 43.5546875, "median": 44.53125, "q75": 44.82421875}, {"rho": 0.05, "q25": 43.994140625, "median": 44.23828125, "q75": 44.482421875}, {"rho": 0.1, "q25": 43.603515625, "median": 44.04296875, "q75": 45.1171875}, {"rho": 0.2, "q25": 43.115234375, "median": 43.65234375, "q75": 44.53125}, {"rho": 0.5, "q25": 43.75, "median": 44.3359375, "q75": 45.263671875}, {"rho": 1.0, "q25": 43.701171875, "median": 44.7265625, "q75": 46.044921875}]}}}, "FSAM": {"label": "FSAM", "color": "#1F5FA8", "mark": "triangle-down", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 35.205078125, "median": 36.03515625, "q75": 37.79296875}, {"rho": 0.02, "q25": 34.08203125, "median": 35.25390625, "q75": 36.962890625}, {"rho": 0.05, "q25": 34.912109375, "median": 35.546875, "q75": 37.98828125}, {"rho": 0.1, "q25": 34.08203125, "median": 36.81640625, "q75": 37.451171875}, {"rho": 0.2, "q25": 35.9375, "median": 36.328125, "q75": 37.060546875}, {"rho": 0.5, "q25": 34.47265625, "median": 35.25390625, "q75": 36.669921875}, {"rho": 1.0, "q25": 34.521484375, "median": 35.25390625, "q75": 38.18359375}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 37.841796875, "median": 39.35546875, "q75": 39.74609375}, {"rho": 0.02, "q25": 38.28125, "median": 39.16015625, "q75": 40.52734375}, {"rho": 0.05, "q25": 37.59765625, "median": 39.2578125, "q75": 39.990234375}, {"rho": 0.1, "q25": 38.916015625, "median": 39.2578125, "q75": 40.0390625}, {"rho": 0.2, "q25": 37.646484375, "median": 38.37890625, "q75": 38.818359375}, {"rho": 0.5, "q25": 37.158203125, "median": 37.98828125, "q75": 39.84375}, {"rho": 1.0, "q25": 37.01171875, "median": 38.28125, "q75": 40.087890625}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 38.232421875, "median": 39.0625, "q75": 41.064453125}, {"rho": 0.02, "q25": 38.37890625, "median": 39.16015625, "q75": 40.478515625}, {"rho": 0.05, "q25": 39.404296875, "median": 39.74609375, "q75": 40.91796875}, {"rho": 0.1, "q25": 37.548828125, "median": 39.35546875, "q75": 41.064453125}, {"rho": 0.2, "q25": 38.57421875, "median": 39.84375, "q75": 41.30859375}, {"rho": 0.5, "q25": 39.2578125, "median": 39.55078125, "q75": 40.673828125}, {"rho": 1.0, "q25": 39.892578125, "median": 40.234375, "q75": 41.40625}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 40.283203125, "median": 40.91796875, "q75": 42.48046875}, {"rho": 0.02, "q25": 40.087890625, "median": 41.30859375, "q75": 42.041015625}, {"rho": 0.05, "q25": 41.2109375, "median": 41.796875, "q75": 42.041015625}, {"rho": 0.1, "q25": 41.357421875, "median": 42.578125, "q75": 43.212890625}, {"rho": 0.2, "q25": 42.3828125, "median": 42.96875, "q75": 43.701171875}, {"rho": 0.5, "q25": 40.673828125, "median": 42.3828125, "q75": 43.212890625}, {"rho": 1.0, "q25": 41.796875, "median": 42.08984375, "q75": 43.505859375}]}}}, "SAM": {"label": "SAM", "color": "#7A5C45", "mark": "pentagon", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 35.83984375, "median": 37.20703125, "q75": 37.6953125}, {"rho": 0.02, "q25": 35.546875, "median": 36.9140625, "q75": 37.6953125}, {"rho": 0.05, "q25": 34.130859375, "median": 35.44921875, "q75": 36.328125}, {"rho": 0.1, "q25": 35.205078125, "median": 35.7421875, "q75": 38.18359375}, {"rho": 0.2, "q25": 35.546875, "median": 36.5234375, "q75": 37.158203125}, {"rho": 0.5, "q25": 33.837890625, "median": 35.9375, "q75": 36.962890625}, {"rho": 1.0, "q25": 34.619140625, "median": 35.546875, "q75": 36.767578125}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 36.474609375, "median": 39.453125, "q75": 40.625}, {"rho": 0.02, "q25": 38.0859375, "median": 38.76953125, "q75": 39.55078125}, {"rho": 0.05, "q25": 37.890625, "median": 38.671875, "q75": 40.576171875}, {"rho": 0.1, "q25": 38.037109375, "median": 39.35546875, "q75": 40.0390625}, {"rho": 0.2, "q25": 38.232421875, "median": 38.671875, "q75": 39.892578125}, {"rho": 0.5, "q25": 37.646484375, "median": 38.57421875, "q75": 40.185546875}, {"rho": 1.0, "q25": 37.5, "median": 38.28125, "q75": 39.2578125}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 37.939453125, "median": 40.4296875, "q75": 41.552734375}, {"rho": 0.02, "q25": 39.453125, "median": 40.52734375, "q75": 41.2109375}, {"rho": 0.05, "q25": 39.501953125, "median": 40.0390625, "q75": 40.4296875}, {"rho": 0.1, "q25": 37.451171875, "median": 38.57421875, "q75": 41.11328125}, {"rho": 0.2, "q25": 40.0390625, "median": 40.72265625, "q75": 41.796875}, {"rho": 0.5, "q25": 39.0625, "median": 40.33203125, "q75": 41.40625}, {"rho": 1.0, "q25": 38.37890625, "median": 39.35546875, "q75": 40.13671875}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 40.185546875, "median": 41.11328125, "q75": 42.1875}, {"rho": 0.02, "q25": 40.52734375, "median": 41.015625, "q75": 42.7734375}, {"rho": 0.05, "q25": 39.794921875, "median": 40.8203125, "q75": 41.943359375}, {"rho": 0.1, "q25": 40.52734375, "median": 41.50390625, "q75": 43.603515625}, {"rho": 0.2, "q25": 41.552734375, "median": 42.48046875, "q75": 43.5546875}, {"rho": 0.5, "q25": 41.89453125, "median": 42.1875, "q75": 42.3828125}, {"rho": 1.0, "q25": 40.13671875, "median": 41.2109375, "q75": 42.28515625}]}}}, "PreNS5": {"label": "OP-SOMA PreNS5", "color": "#2CA02C", "mark": "plus-circle", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 35.64453125, "median": 38.37890625, "q75": 38.671875}, {"rho": 0.02, "q25": 35.888671875, "median": 38.0859375, "q75": 38.37890625}, {"rho": 0.05, "q25": 36.03515625, "median": 37.98828125, "q75": 38.18359375}, {"rho": 0.1, "q25": 36.083984375, "median": 38.0859375, "q75": 38.427734375}, {"rho": 0.2, "q25": 36.03515625, "median": 37.98828125, "q75": 38.623046875}, {"rho": 0.5, "q25": 37.20703125, "median": 38.0859375, "q75": 38.96484375}, {"rho": 1.0, "q25": 38.28125, "median": 38.76953125, "q75": 40.185546875}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 41.259765625, "median": 42.87109375, "q75": 43.84765625}, {"rho": 0.02, "q25": 41.6015625, "median": 43.359375, "q75": 43.798828125}, {"rho": 0.05, "q25": 41.796875, "median": 43.26171875, "q75": 44.04296875}, {"rho": 0.1, "q25": 42.041015625, "median": 43.84765625, "q75": 44.3359375}, {"rho": 0.2, "q25": 41.69921875, "median": 43.65234375, "q75": 43.994140625}, {"rho": 0.5, "q25": 43.701171875, "median": 44.04296875, "q75": 44.82421875}, {"rho": 1.0, "q25": 44.482421875, "median": 45.3125, "q75": 46.142578125}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 43.505859375, "median": 43.84765625, "q75": 45.1171875}, {"rho": 0.02, "q25": 43.359375, "median": 44.43359375, "q75": 45.166015625}, {"rho": 0.05, "q25": 43.310546875, "median": 45.01953125, "q75": 45.41015625}, {"rho": 0.1, "q25": 43.701171875, "median": 44.23828125, "q75": 44.775390625}, {"rho": 0.2, "q25": 44.384765625, "median": 44.53125, "q75": 45.21484375}, {"rho": 0.5, "q25": 45.263671875, "median": 45.5078125, "q75": 46.435546875}, {"rho": 1.0, "q25": 45.556640625, "median": 46.09375, "q75": 46.826171875}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 43.896484375, "median": 44.3359375, "q75": 44.873046875}, {"rho": 0.02, "q25": 43.701171875, "median": 45.01953125, "q75": 45.80078125}, {"rho": 0.05, "q25": 44.43359375, "median": 44.7265625, "q75": 45.849609375}, {"rho": 0.1, "q25": 44.091796875, "median": 44.3359375, "q75": 44.873046875}, {"rho": 0.2, "q25": 44.482421875, "median": 44.921875, "q75": 45.556640625}, {"rho": 0.5, "q25": 46.09375, "median": 46.875, "q75": 47.94921875}, {"rho": 1.0, "q25": 46.240234375, "median": 46.38671875, "q75": 47.4609375}]}}}, "PostNS5": {"label": "OP-SOMA PostNS5", "color": "#E377C2", "mark": "cross-circle", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 35.791015625, "median": 38.18359375, "q75": 38.427734375}, {"rho": 0.02, "q25": 35.7421875, "median": 38.0859375, "q75": 38.427734375}, {"rho": 0.05, "q25": 35.791015625, "median": 37.98828125, "q75": 38.4765625}, {"rho": 0.1, "q25": 35.888671875, "median": 37.98828125, "q75": 38.525390625}, {"rho": 0.2, "q25": 35.888671875, "median": 37.98828125, "q75": 38.720703125}, {"rho": 0.5, "q25": 36.71875, "median": 37.40234375, "q75": 38.8671875}, {"rho": 1.0, "q25": 37.451171875, "median": 38.28125, "q75": 39.74609375}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 41.552734375, "median": 43.359375, "q75": 43.701171875}, {"rho": 0.02, "q25": 41.69921875, "median": 42.96875, "q75": 43.45703125}, {"rho": 0.05, "q25": 41.30859375, "median": 42.3828125, "q75": 43.701171875}, {"rho": 0.1, "q25": 41.796875, "median": 43.75, "q75": 44.189453125}, {"rho": 0.2, "q25": 42.28515625, "median": 43.9453125, "q75": 44.140625}, {"rho": 0.5, "q25": 42.67578125, "median": 44.04296875, "q75": 44.677734375}, {"rho": 1.0, "q25": 44.53125, "median": 45.21484375, "q75": 45.703125}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 43.701171875, "median": 44.23828125, "q75": 45.068359375}, {"rho": 0.02, "q25": 44.04296875, "median": 44.43359375, "q75": 44.873046875}, {"rho": 0.05, "q25": 43.603515625, "median": 44.43359375, "q75": 45.01953125}, {"rho": 0.1, "q25": 43.505859375, "median": 44.921875, "q75": 45.1171875}, {"rho": 0.2, "q25": 43.701171875, "median": 44.43359375, "q75": 45.166015625}, {"rho": 0.5, "q25": 45.361328125, "median": 45.8984375, "q75": 46.044921875}, {"rho": 1.0, "q25": 46.2890625, "median": 47.94921875, "q75": 48.291015625}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 44.091796875, "median": 44.43359375, "q75": 44.82421875}, {"rho": 0.02, "q25": 43.84765625, "median": 44.53125, "q75": 45.21484375}, {"rho": 0.05, "q25": 44.23828125, "median": 44.62890625, "q75": 45.01953125}, {"rho": 0.1, "q25": 43.65234375, "median": 44.43359375, "q75": 44.775390625}, {"rho": 0.2, "q25": 44.677734375, "median": 45.1171875, "q75": 46.044921875}, {"rho": 0.5, "q25": 45.1171875, "median": 46.2890625, "q75": 47.265625}, {"rho": 1.0, "q25": 46.97265625, "median": 47.36328125, "q75": 47.8515625}]}}}, "Muon": {"label": "Muon", "color": "#111111", "mark": null, "by_alpha": {"1.1": {"kind": "baseline", "value": 38.0859375}, "1.6": {"kind": "baseline", "value": 42.87109375}, "2.0": {"kind": "baseline", "value": 44.04296875}, "3.0": {"kind": "baseline", "value": 44.3359375}}}, "Adam": {"label": "AdamW", "color": "#8A8A8A", "mark": null, "by_alpha": {"1.1": {"kind": "baseline", "value": 28.61328125}, "1.6": {"kind": "baseline", "value": 41.50390625}, "2.0": {"kind": "baseline", "value": 44.23828125}, "3.0": {"kind": "baseline", "value": 45.41015625}}}}}, "train_loss": {"alphas": [1.1, 1.6, 2.0, 3.0], "series": {"SOMA": {"label": "SOMA", "color": "#C8102E", "mark": "circle", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 1.4220683364342144, "median": 1.4487565775628677, "q75": 1.4677974221479766}, {"rho": 0.02, "q25": 1.4212927180801864, "median": 1.4459752430312705, "q75": 1.4671292404752905}, {"rho": 0.05, "q25": 1.41905265796398, "median": 1.4427361157216687, "q75": 1.464356219845754}, {"rho": 0.1, "q25": 1.415529444560535, "median": 1.4389641974872032, "q75": 1.4595960510919481}, {"rho": 0.2, "q25": 1.4094456009458634, "median": 1.431245239300842, "q75": 1.4553659257877367}, {"rho": 0.5, "q25": 1.4201774526022406, "median": 1.4365010557215268, "q75": 1.4662599281075273}, {"rho": 1.0, "q25": 1.5165000580526482, "median": 1.530229355609929, "q75": 1.5626855544584985}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.36564187964718964, "median": 0.37281492574343017, "q75": 0.3813402445782365}, {"rho": 0.02, "q25": 0.36504572049823686, "median": 0.3709424149025091, "q75": 0.38427073636222586}, {"rho": 0.05, "q25": 0.3665593882925834, "median": 0.3714248701269808, "q75": 0.38516076357189766}, {"rho": 0.1, "q25": 0.3721531724452584, "median": 0.3774812359386853, "q75": 0.3882003715627695}, {"rho": 0.2, "q25": 0.3873690677627892, "median": 0.3966938372941473, "q75": 0.40093920569009345}, {"rho": 0.5, "q25": 0.504437912150836, "median": 0.5160423637707987, "q75": 0.5225103116946321}, {"rho": 1.0, "q25": 0.9330136412167229, "median": 0.9434408674048766, "q75": 0.9729976761077388}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.17925690529318966, "median": 0.1841813372112327, "q75": 0.19176936312695003}, {"rho": 0.02, "q25": 0.1803556822914908, "median": 0.1872188530288577, "q75": 0.19305141865211825}, {"rho": 0.05, "q25": 0.1840073180795976, "median": 0.18955546553502994, "q75": 0.1946261377412772}, {"rho": 0.1, "q25": 0.18929938881713712, "median": 0.1933717239156443, "q75": 0.1955969887130085}, {"rho": 0.2, "q25": 0.19960537391934888, "median": 0.20420677994923936, "q75": 0.21184077024959996}, {"rho": 0.5, "q25": 0.3162472992410583, "median": 0.3335658472651203, "q75": 0.34612819219229596}, {"rho": 1.0, "q25": 0.8351270470218886, "median": 0.8454564904059341, "q75": 0.8541779531297253}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.07499037106090001, "median": 0.07828359807762744, "q75": 0.0855024679697366}, {"rho": 0.02, "q25": 0.07524122756393087, "median": 0.0798929433636912, "q75": 0.08624553507104656}, {"rho": 0.05, "q25": 0.07513779447001562, "median": 0.08195028119156755, "q75": 0.0867342782804783}, {"rho": 0.1, "q25": 0.07506401103623514, "median": 0.0817467130082328, "q75": 0.08963826345452278}, {"rho": 0.2, "q25": 0.08533772576697538, "median": 0.09239290156748735, "q75": 0.10125562743930054}, {"rho": 0.5, "q25": 0.20126802191776985, "median": 0.2088183138679487, "q75": 0.21711861339465127}, {"rho": 1.0, "q25": 0.7818949604122027, "median": 0.8110404607724924, "q75": 0.8291540575302434}]}}}, "FPSOMA": {"label": "FP-SOMA", "color": "#F28C00", "mark": "square", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 1.4219382421375952, "median": 1.4479795731150504, "q75": 1.467019165166571}, {"rho": 0.02, "q25": 1.4200719257132517, "median": 1.447121016406632, "q75": 1.4667971001219744}, {"rho": 0.05, "q25": 1.4180409180532374, "median": 1.443783863098143, "q75": 1.4645864477226191}, {"rho": 0.1, "q25": 1.4139193186575734, "median": 1.4422632456658426, "q75": 1.461672934040444}, {"rho": 0.2, "q25": 1.4120104051113338, "median": 1.439420549676274, "q75": 1.462979410803103}, {"rho": 0.5, "q25": 1.4452878425041025, "median": 1.4695923451961268, "q75": 1.5094619715433475}, {"rho": 1.0, "q25": 1.5649867302258293, "median": 1.5874420692407532, "q75": 1.6123983003415632}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.36654916987576514, "median": 0.3718943971889501, "q75": 0.38250317990383487}, {"rho": 0.02, "q25": 0.3636825015407748, "median": 0.37251563924127534, "q75": 0.3826470248985834}, {"rho": 0.05, "q25": 0.36946161749537787, "median": 0.37800318196324545, "q75": 0.3844731431745666}, {"rho": 0.1, "q25": 0.3833885820282655, "median": 0.39605937637610483, "q75": 0.4013237047218351}, {"rho": 0.2, "q25": 0.4311358911948001, "median": 0.4390589117225636, "q75": 0.44852523958170054}, {"rho": 0.5, "q25": 0.6800425952043493, "median": 0.6924010465400089, "q75": 0.7023882537422604}, {"rho": 1.0, "q25": 1.334510219425181, "median": 1.3603771959890005, "q75": 1.366278097136309}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.18127008452970375, "median": 0.1864746081668781, "q75": 0.18894780171706327}, {"rho": 0.02, "q25": 0.1813585261490079, "median": 0.1863837194570523, "q75": 0.19096084289722925}, {"rho": 0.05, "q25": 0.18769418823509257, "median": 0.19135834381006106, "q75": 0.19255196019334972}, {"rho": 0.1, "q25": 0.19379847584574988, "median": 0.2041766887745987, "q75": 0.20518009639481122}, {"rho": 0.2, "q25": 0.23579068709648393, "median": 0.23745559151143475, "q75": 0.24698705089138}, {"rho": 0.5, "q25": 0.5228663857765721, "median": 0.5327789211736991, "q75": 0.5434588417352418}, {"rho": 1.0, "q25": 1.4373561067906075, "median": 1.4670029422471544, "q75": 1.4699411844434769}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.07390856900564502, "median": 0.07846043710480549, "q75": 0.08549760137262236}, {"rho": 0.02, "q25": 0.07437927016811666, "median": 0.07678572159972566, "q75": 0.08579797742430133}, {"rho": 0.05, "q25": 0.07449453929222512, "median": 0.07853266525605371, "q75": 0.08994234613377652}, {"rho": 0.1, "q25": 0.07994898207050888, "median": 0.08497659860184835, "q75": 0.09784101635415375}, {"rho": 0.2, "q25": 0.1121434360433796, "median": 0.12000121032311364, "q75": 0.13240629526589848}, {"rho": 0.5, "q25": 0.43460480584006234, "median": 0.4534758455795523, "q75": 0.46348221212856755}, {"rho": 1.0, "q25": 1.7102873613755722, "median": 1.7203119466236152, "q75": 1.72882968658241}]}}}, "Spec": {"label": "SpecSAM-Muon", "color": "#6A3FA0", "mark": "diamond", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 1.4232875519462667, "median": 1.4491047872811946, "q75": 1.4684850544865653}, {"rho": 0.02, "q25": 1.423036397435029, "median": 1.449079624039797, "q75": 1.4693566422413156}, {"rho": 0.05, "q25": 1.4243929164832245, "median": 1.449499968201992, "q75": 1.4703416773973748}, {"rho": 0.1, "q25": 1.4270356747965043, "median": 1.4558774294001848, "q75": 1.4749375790788943}, {"rho": 0.2, "q25": 1.4458967389311752, "median": 1.4712023616160819, "q75": 1.498169621410887}, {"rho": 0.5, "q25": 1.5372437090898514, "median": 1.572379945341693, "q75": 1.597870327754547}, {"rho": 1.0, "q25": 1.7267837124225844, "median": 1.7475015867937918, "q75": 1.7700609802527452}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.3692639055093321, "median": 0.37482130904267696, "q75": 0.384409910201412}, {"rho": 0.02, "q25": 0.3686657333972655, "median": 0.37548250116041854, "q75": 0.38030513918858144}, {"rho": 0.05, "q25": 0.37669866189933177, "median": 0.3845649395569422, "q75": 0.39082221753623825}, {"rho": 0.1, "q25": 0.39671149524111016, "median": 0.41296276614481053, "q75": 0.41553936402984787}, {"rho": 0.2, "q25": 0.464587142302929, "median": 0.47868283216616414, "q75": 0.4913018813148278}, {"rho": 0.5, "q25": 0.8152472790658055, "median": 0.8243784219153628, "q75": 0.8313901241544965}, {"rho": 1.0, "q25": 1.6288740936419528, "median": 1.651866533059066, "q75": 1.6658918690377456}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.18137362787009875, "median": 0.186546282550429, "q75": 0.19125628552486218}, {"rho": 0.02, "q25": 0.18458865166257601, "median": 0.19064073375081544, "q75": 0.19209553512069655}, {"rho": 0.05, "q25": 0.19316851646001484, "median": 0.19457997747036992, "q75": 0.19874260112691117}, {"rho": 0.1, "q25": 0.21037794332354312, "median": 0.21501711055249056, "q75": 0.21861924148474693}, {"rho": 0.2, "q25": 0.2673426792776643, "median": 0.273819047519084, "q75": 0.2791642503103353}, {"rho": 0.5, "q25": 0.6258140090155893, "median": 0.6651637648692688, "q75": 0.6710043790750161}, {"rho": 1.0, "q25": 1.7999387554547308, "median": 1.8085360227615734, "q75": 1.8264544409528112}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.07492860540728268, "median": 0.07862077226582885, "q75": 0.08479184043687377}, {"rho": 0.02, "q25": 0.07433509815112498, "median": 0.07948657688391025, "q75": 0.08698328767410375}, {"rho": 0.05, "q25": 0.07640082295647263, "median": 0.08050333905613816, "q75": 0.09245908788434892}, {"rho": 0.1, "q25": 0.0877383395032032, "median": 0.09153994144414634, "q75": 0.10716644432349155}, {"rho": 0.2, "q25": 0.1349767078599232, "median": 0.1445412895383561, "q75": 0.1534529580782327}, {"rho": 0.5, "q25": 0.5923871288630057, "median": 0.6066287050107043, "q75": 0.6292745224130972}, {"rho": 1.0, "q25": 2.1183056829115943, "median": 2.1309427391031637, "q75": 2.1444168376293122}]}}}, "Rand": {"label": "RandSAM-Muon", "color": "#1B998B", "mark": "triangle-up", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 1.422645642205551, "median": 1.4498257046739473, "q75": 1.4686216912627301}, {"rho": 0.02, "q25": 1.4232472758462689, "median": 1.4497622541717294, "q75": 1.4686238217551315}, {"rho": 0.05, "q25": 1.4229978263375633, "median": 1.4500144187729638, "q75": 1.4686526115530854}, {"rho": 0.1, "q25": 1.4227508972772882, "median": 1.4494340602840725, "q75": 1.467643345597537}, {"rho": 0.2, "q25": 1.4245044455143372, "median": 1.4513992592582021, "q75": 1.4685093967182168}, {"rho": 0.5, "q25": 1.424899298812373, "median": 1.451164560117622, "q75": 1.46710847048473}, {"rho": 1.0, "q25": 1.4263476545188085, "median": 1.449831091523976, "q75": 1.4695069601053765}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.3656241168809511, "median": 0.3723016754025309, "q75": 0.38415783465484366}, {"rho": 0.02, "q25": 0.36478898785778313, "median": 0.3718526727918364, "q75": 0.383585170920757}, {"rho": 0.05, "q25": 0.3651812064212234, "median": 0.37271004733907576, "q75": 0.3829062293382057}, {"rho": 0.1, "q25": 0.3673514568436089, "median": 0.37244835998448267, "q75": 0.38515495088137836}, {"rho": 0.2, "q25": 0.3593025413759394, "median": 0.37045607229324395, "q75": 0.38412275950537145}, {"rho": 0.5, "q25": 0.3605962891501269, "median": 0.37014988067556387, "q75": 0.38535707197201785}, {"rho": 1.0, "q25": 0.3638625986413924, "median": 0.3774344213223143, "q75": 0.3907738130705093}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.18071031750891026, "median": 0.1853664492557372, "q75": 0.190589418374558}, {"rho": 0.02, "q25": 0.17950573937809355, "median": 0.18591326905554018, "q75": 0.19116071879023958}, {"rho": 0.05, "q25": 0.17848422615573797, "median": 0.18392293957057404, "q75": 0.19025264467225247}, {"rho": 0.1, "q25": 0.17933003468530526, "median": 0.18417543327705627, "q75": 0.18994190527076482}, {"rho": 0.2, "q25": 0.1798445241711254, "median": 0.1833462975580039, "q75": 0.18885940171007853}, {"rho": 0.5, "q25": 0.1832959065523909, "median": 0.1848246592923534, "q75": 0.1878733052547178}, {"rho": 1.0, "q25": 0.182077740425049, "median": 0.18543137739551496, "q75": 0.1881466358073742}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.07350819647221825, "median": 0.07834234233389581, "q75": 0.08542564751128012}, {"rho": 0.02, "q25": 0.07440468737117838, "median": 0.0784438798969517, "q75": 0.08611567329519049}, {"rho": 0.05, "q25": 0.07427666267439578, "median": 0.07803104756180246, "q75": 0.0862327966997366}, {"rho": 0.1, "q25": 0.07404567690493774, "median": 0.07811231699423671, "q75": 0.085910846989745}, {"rho": 0.2, "q25": 0.07359233139666277, "median": 0.07804639152790016, "q75": 0.08645292551074153}, {"rho": 0.5, "q25": 0.07342279151339455, "median": 0.07794518601213295, "q75": 0.0868879873147631}, {"rho": 1.0, "q25": 0.07196312929554473, "median": 0.08039427182579906, "q75": 0.08866407429211892}]}}}, "FSAM": {"label": "FSAM", "color": "#1F5FA8", "mark": "triangle-down", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 11.616372748900611, "median": 13.075074201938648, "q75": 19.797175039272055}, {"rho": 0.02, "q25": 8.404065953953245, "median": 11.928445708720046, "q75": 22.266754790891397}, {"rho": 0.05, "q25": 7.90144612359929, "median": 10.030957672908569, "q75": 21.33795964247379}, {"rho": 0.1, "q25": 7.187563981779956, "median": 12.447225835094414, "q75": 22.99231216319526}, {"rho": 0.2, "q25": 8.414074802901485, "median": 12.178171077588864, "q75": 24.744372506609643}, {"rho": 0.5, "q25": 7.893594007065488, "median": 8.889573748338462, "q75": 21.460296156763818}, {"rho": 1.0, "q25": 8.94330303421044, "median": 10.548835712530183, "q75": 23.06687781729181}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.016573652437797577, "median": 0.02772297477788, "q75": 0.03512334544462115}, {"rho": 0.02, "q25": 0.00578396001165295, "median": 0.021614466339008848, "q75": 0.0383510524922864}, {"rho": 0.05, "q25": 0.008983326423967274, "median": 0.019559323183174403, "q75": 0.03377121476851225}, {"rho": 0.1, "q25": 0.001813262815409325, "median": 0.0101854722747248, "q75": 0.04258900742932065}, {"rho": 0.2, "q25": 0.00795835273943675, "median": 0.0172155015886541, "q75": 0.03099852259272135}, {"rho": 0.5, "q25": 0.01442887645911035, "median": 0.01815811429345255, "q75": 0.02657855251101795}, {"rho": 1.0, "q25": 0.015548165562517676, "median": 0.03187475329232655, "q75": 0.045045589439278576}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.00707990751050875, "median": 0.008521137911351399, "q75": 0.0093069756104128}, {"rho": 0.02, "q25": 0.0063499194319708, "median": 0.00817042479423765, "q75": 0.008763432365413}, {"rho": 0.05, "q25": 0.0061450792253166, "median": 0.007610511621365199, "q75": 0.0085142381454097}, {"rho": 0.1, "q25": 0.006199380137711875, "median": 0.00728736416576175, "q75": 0.0082048909546897}, {"rho": 0.2, "q25": 0.006607850254726575, "median": 0.0074887238832712, "q75": 0.009314919959302174}, {"rho": 0.5, "q25": 0.0071109780406837745, "median": 0.0086241734724746, "q75": 0.013164324967477525}, {"rho": 1.0, "q25": 0.0130666952581919, "median": 0.014561693256926949, "q75": 0.0154948345809184}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.0118932131590036, "median": 0.01246770556459885, "q75": 0.012933441333216274}, {"rho": 0.02, "q25": 0.0118527659672624, "median": 0.012632241757074749, "q75": 0.013232106816762325}, {"rho": 0.05, "q25": 0.0113086435530497, "median": 0.012440339418506651, "q75": 0.012767404973373624}, {"rho": 0.1, "q25": 0.010934941565434876, "median": 0.0113885121253273, "q75": 0.012704779665389025}, {"rho": 0.2, "q25": 0.0109028242318321, "median": 0.011673043828901448, "q75": 0.0120465113129074}, {"rho": 0.5, "q25": 0.0111313631529775, "median": 0.011657374724573101, "q75": 0.012439581882606125}, {"rho": 1.0, "q25": 0.014498049888475, "median": 0.014964066253085249, "q75": 0.015368334577942351}]}}}, "SAM": {"label": "SAM", "color": "#7A5C45", "mark": "pentagon", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 9.45295181117699, "median": 11.74634438755568, "q75": 22.312149913987188}, {"rho": 0.02, "q25": 9.013982850556054, "median": 12.342543905713848, "q75": 24.894519408845962}, {"rho": 0.05, "q25": 8.255875853835667, "median": 12.112467499215086, "q75": 21.718425696442043}, {"rho": 0.1, "q25": 8.370402804688233, "median": 10.93321663684583, "q75": 24.512894352096332}, {"rho": 0.2, "q25": 8.174959827309838, "median": 12.023757212172924, "q75": 24.052540086411394}, {"rho": 0.5, "q25": 7.22482096711789, "median": 9.580074097158235, "q75": 22.84980319961738}, {"rho": 1.0, "q25": 7.495101468060575, "median": 10.376820018808147, "q75": 26.20873929884607}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.0100753452063728, "median": 0.0139874659535598, "q75": 0.021024221596641197}, {"rho": 0.02, "q25": 0.0062375531650589, "median": 0.01168080928299365, "q75": 0.028957635047714776}, {"rho": 0.05, "q25": 0.0146278277862756, "median": 0.028097243172557948, "q75": 0.032279459959088}, {"rho": 0.1, "q25": 0.005025321283640425, "median": 0.014063504204152099, "q75": 0.037330563789516547}, {"rho": 0.2, "q25": 0.0037289830019044245, "median": 0.014441517801925749, "q75": 0.0238177898766623}, {"rho": 0.5, "q25": 0.013230428820420224, "median": 0.0238685854882943, "q75": 0.0375618728948056}, {"rho": 1.0, "q25": 0.023041352442830874, "median": 0.03448713422237315, "q75": 0.049424185453510454}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.0063686709245151, "median": 0.00776455418211855, "q75": 0.009307320471149174}, {"rho": 0.02, "q25": 0.006253893327936125, "median": 0.00806984478749735, "q75": 0.008683389229844875}, {"rho": 0.05, "q25": 0.0065541578786612, "median": 0.00716438812396845, "q75": 0.007835720846478175}, {"rho": 0.1, "q25": 0.00620736712876195, "median": 0.00759135482576645, "q75": 0.008633358027001499}, {"rho": 0.2, "q25": 0.0063744135294345, "median": 0.00822224280661105, "q75": 0.00943590347529755}, {"rho": 0.5, "q25": 0.008088772712793076, "median": 0.0099678026147756, "q75": 0.012334719407700975}, {"rho": 1.0, "q25": 0.0108680763988296, "median": 0.01253365937520075, "q75": 0.01566247472183105}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.0123224058288614, "median": 0.012715128223967049, "q75": 0.013140335269736673}, {"rho": 0.02, "q25": 0.0116391310744462, "median": 0.01225418364179505, "q75": 0.012623183149130324}, {"rho": 0.05, "q25": 0.011425037654338801, "median": 0.012159222963486, "q75": 0.013109653389252324}, {"rho": 0.1, "q25": 0.011039462752923525, "median": 0.011632840106444001, "q75": 0.01235093510441085}, {"rho": 0.2, "q25": 0.010807022985031025, "median": 0.011074299035406899, "q75": 0.011643777262548175}, {"rho": 0.5, "q25": 0.01083262327191395, "median": 0.011593784188813301, "q75": 0.012083517075980248}, {"rho": 1.0, "q25": 0.015227277868757924, "median": 0.015686190577173298, "q75": 0.0160560985484837}]}}}, "PreNS5": {"label": "OP-SOMA PreNS5", "color": "#2CA02C", "mark": "plus-circle", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 1.422648324397554, "median": 1.4497747848531342, "q75": 1.4688778818174166}, {"rho": 0.02, "q25": 1.4228260033008375, "median": 1.4491462279802614, "q75": 1.4664285855806787}, {"rho": 0.05, "q25": 1.420537466289284, "median": 1.4463910435613614, "q75": 1.4665668810077876}, {"rho": 0.1, "q25": 1.4204450005468034, "median": 1.443820050976611, "q75": 1.4646698430614493}, {"rho": 0.2, "q25": 1.424225572962063, "median": 1.4430243082030083, "q75": 1.466835648935115}, {"rho": 0.5, "q25": 1.4504194334829004, "median": 1.4654620748895075, "q75": 1.4932918132604445}, {"rho": 1.0, "q25": 1.571154892267476, "median": 1.5875281556453946, "q75": 1.6023424608111574}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.36472052096925817, "median": 0.37064805288775104, "q75": 0.3830047961058487}, {"rho": 0.02, "q25": 0.365495031222312, "median": 0.3721130718898657, "q75": 0.38422744258247904}, {"rho": 0.05, "q25": 0.36136875768666926, "median": 0.37089816241209034, "q75": 0.3830322888047156}, {"rho": 0.1, "q25": 0.3633646917822816, "median": 0.37272688673003945, "q75": 0.3888263291742905}, {"rho": 0.2, "q25": 0.3742577215386667, "median": 0.38623700647180176, "q75": 0.4011744244029072}, {"rho": 0.5, "q25": 0.4840193562155105, "median": 0.4957688845137388, "q75": 0.5135109610184223}, {"rho": 1.0, "q25": 0.8878924145935454, "median": 0.902918047112625, "q75": 0.9146413100219623}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.17775239866665976, "median": 0.18249792698152473, "q75": 0.19143624480649982}, {"rho": 0.02, "q25": 0.17945050952735492, "median": 0.18280217797202813, "q75": 0.19314005838776688}, {"rho": 0.05, "q25": 0.18076371297503321, "median": 0.18529676879916834, "q75": 0.19213778576835178}, {"rho": 0.1, "q25": 0.18245479938671896, "median": 0.18785616451794024, "q75": 0.19122983370043722}, {"rho": 0.2, "q25": 0.1867690778663666, "median": 0.19729285839274074, "q75": 0.20199726868473167}, {"rho": 0.5, "q25": 0.28708190903686404, "median": 0.29541874114912947, "q75": 0.3051454482438987}, {"rho": 1.0, "q25": 0.7427750985722564, "median": 0.7522404887142122, "q75": 0.7815554859016942}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.07436140282177754, "median": 0.0778535741981432, "q75": 0.08579020000688395}, {"rho": 0.02, "q25": 0.07474637599495715, "median": 0.07850562848228715, "q75": 0.0860208728772182}, {"rho": 0.05, "q25": 0.07404624014593772, "median": 0.07900115109435045, "q75": 0.08609790604380738}, {"rho": 0.1, "q25": 0.07590587269925325, "median": 0.08117343793095365, "q75": 0.08680386299491355}, {"rho": 0.2, "q25": 0.0822534701734217, "median": 0.08881611124836039, "q75": 0.09187888335229005}, {"rho": 0.5, "q25": 0.17273677050771627, "median": 0.17942597149025774, "q75": 0.18286569764665053}, {"rho": 1.0, "q25": 0.6966575817649814, "median": 0.7096956014412905, "q75": 0.7253134883438215}]}}}, "PostNS5": {"label": "OP-SOMA PostNS5", "color": "#E377C2", "mark": "cross-circle", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 1.42250570546132, "median": 1.4493214706753061, "q75": 1.468669822435533}, {"rho": 0.02, "q25": 1.422322586433451, "median": 1.4483235322188643, "q75": 1.4677835500616183}, {"rho": 0.05, "q25": 1.4216817745431947, "median": 1.4459287558500478, "q75": 1.466859883766486}, {"rho": 0.1, "q25": 1.4214186406097216, "median": 1.4446230502352098, "q75": 1.4656542000870294}, {"rho": 0.2, "q25": 1.421349259609807, "median": 1.4420706521400737, "q75": 1.4651222503735715}, {"rho": 0.5, "q25": 1.4294132416773548, "median": 1.4505996823153593, "q75": 1.4794517060859256}, {"rho": 1.0, "q25": 1.4935834417081097, "median": 1.517931003070561, "q75": 1.5520852655189787}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.36656234941971755, "median": 0.3722301922555249, "q75": 0.3819300370985128}, {"rho": 0.02, "q25": 0.3656980587773157, "median": 0.3713891313924743, "q75": 0.3832637498911053}, {"rho": 0.05, "q25": 0.3649268575230927, "median": 0.37011668815602183, "q75": 0.3822925605902501}, {"rho": 0.1, "q25": 0.36237538786416557, "median": 0.3724390868005112, "q75": 0.38422602231081304}, {"rho": 0.2, "q25": 0.36880236737872113, "median": 0.37932512080344727, "q75": 0.39150623838340726}, {"rho": 0.5, "q25": 0.43276071207438865, "median": 0.44332456175531, "q75": 0.45174117357015564}, {"rho": 1.0, "q25": 0.6973072082992549, "median": 0.719755781615769, "q75": 0.7302404387341708}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.17877667034157607, "median": 0.1836791256643603, "q75": 0.19113923074121858}, {"rho": 0.02, "q25": 0.17731589537763415, "median": 0.18316738633489316, "q75": 0.19078598032455474}, {"rho": 0.05, "q25": 0.1805537678364616, "median": 0.1844405143574238, "q75": 0.19217005953346636}, {"rho": 0.1, "q25": 0.18324874553762724, "median": 0.18754221779074032, "q75": 0.18940972348292207}, {"rho": 0.2, "q25": 0.18633626866954234, "median": 0.18836355515096953, "q75": 0.19155766719293923}, {"rho": 0.5, "q25": 0.22570124554578821, "median": 0.23837013824052133, "q75": 0.24366530465431435}, {"rho": 1.0, "q25": 0.47847672796667895, "median": 0.4908863482885195, "q75": 0.4971318165504771}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.07469427152431593, "median": 0.0783580236440406, "q75": 0.0852000449724398}, {"rho": 0.02, "q25": 0.07286126548081373, "median": 0.07789013796953664, "q75": 0.08498432115875817}, {"rho": 0.05, "q25": 0.07320657471744049, "median": 0.07782621963420841, "q75": 0.08345267723045367}, {"rho": 0.1, "q25": 0.07393784342120474, "median": 0.07805061810758515, "q75": 0.08410432180776141}, {"rho": 0.2, "q25": 0.07429239122451037, "median": 0.07955673317076835, "q75": 0.08475409078670043}, {"rho": 0.5, "q25": 0.10793992870068285, "median": 0.1196277136241415, "q75": 0.12320761432509414}, {"rho": 1.0, "q25": 0.3463906574501636, "median": 0.3535559979153171, "q75": 0.3595930370424298}]}}}, "Muon": {"label": "Muon", "color": "#111111", "mark": null, "by_alpha": {"1.1": {"kind": "baseline", "value": 1.450124443562011}, "1.6": {"kind": "baseline", "value": 0.3724093160342799}, "2.0": {"kind": "baseline", "value": 0.18400296438879465}, "3.0": {"kind": "baseline", "value": 0.07798676692677259}}}, "Adam": {"label": "AdamW", "color": "#8A8A8A", "mark": null, "by_alpha": {"1.1": {"kind": "baseline", "value": 2.6976652916674704}, "1.6": {"kind": "baseline", "value": 1.3234321903467063}, "2.0": {"kind": "baseline", "value": 1.0151286086399658}, "3.0": {"kind": "baseline", "value": 0.8032026124522502}}}}}, "gap": {"alphas": [1.1, 1.6, 2.0, 3.0], "series": {"SOMA": {"label": "SOMA", "color": "#C8102E", "mark": "circle", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.40153575512754414, "median": 0.41080806327698816, "q75": 0.4365381116996508}, {"rho": 0.02, "q25": 0.3995844298313368, "median": 0.408938228760251, "q75": 0.43457120914235764}, {"rho": 0.05, "q25": 0.39363159271818354, "median": 0.4032751484889693, "q75": 0.4285681771997356}, {"rho": 0.1, "q25": 0.3834325418108638, "median": 0.39369908016816424, "q75": 0.41827083004687504}, {"rho": 0.2, "q25": 0.36236217975147117, "median": 0.37424702744230376, "q75": 0.39690914404091177}, {"rho": 0.5, "q25": 0.30130265091555414, "median": 0.3170639298780694, "q75": 0.33160054073513606}, {"rho": 1.0, "q25": 0.2504259728213616, "median": 0.2631497056158618, "q75": 0.2685845576046968}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.06049678969525735, "median": 0.0617910588040097, "q75": 0.06531343658286182}, {"rho": 0.02, "q25": 0.06029793923090095, "median": 0.06153810125158025, "q75": 0.06506893891677398}, {"rho": 0.05, "q25": 0.0595738105512605, "median": 0.060840488813752, "q75": 0.06432151001998425}, {"rho": 0.1, "q25": 0.05821922682237288, "median": 0.05972957564120405, "q75": 0.0630285131556596}, {"rho": 0.2, "q25": 0.05544956723178965, "median": 0.057549942413688854, "q75": 0.06035121541159615}, {"rho": 0.5, "q25": 0.053360598559486924, "median": 0.0551188576603768, "q75": 0.05712739853745088}, {"rho": 1.0, "q25": 0.12168570293449944, "median": 0.1257471053329584, "q75": 0.1267413217063767}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.0297490245880726, "median": 0.0315405010955805, "q75": 0.03192435345047043}, {"rho": 0.02, "q25": 0.029678779636888523, "median": 0.0314697979611295, "q75": 0.031837342353307055}, {"rho": 0.05, "q25": 0.029460773626804347, "median": 0.03124113498446745, "q75": 0.03154769243793797}, {"rho": 0.1, "q25": 0.029092481136949226, "median": 0.03082354873569965, "q75": 0.031016002168289074}, {"rho": 0.2, "q25": 0.0285277218402486, "median": 0.02986108693540635, "q75": 0.030194370870051074}, {"rho": 0.5, "q25": 0.032156398957690374, "median": 0.0335784831514208, "q75": 0.0341404990833957}, {"rho": 1.0, "q25": 0.13149772068708396, "median": 0.13299114671609394, "q75": 0.13376523688533037}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.015996632425212022, "median": 0.016524905079642, "q75": 0.01735223247812455}, {"rho": 0.02, "q25": 0.015970411216926, "median": 0.0165026794213866, "q75": 0.01732665361832885}, {"rho": 0.05, "q25": 0.015897492479157452, "median": 0.016411517968690052, "q75": 0.0172463522831542}, {"rho": 0.1, "q25": 0.015762158601796278, "median": 0.0162952174781076, "q75": 0.017144926048329324}, {"rho": 0.2, "q25": 0.015658029057809428, "median": 0.0163725747770794, "q75": 0.0173396041264372}, {"rho": 0.5, "q25": 0.026132429606092175, "median": 0.02629019476784515, "q75": 0.02660435238575545}, {"rho": 1.0, "q25": 0.12991088034632145, "median": 0.1321686718344225, "q75": 0.13459709132793726}]}}}, "FPSOMA": {"label": "FP-SOMA", "color": "#F28C00", "mark": "square", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.4013773128782191, "median": 0.41067939466968423, "q75": 0.4362755718550672}, {"rho": 0.02, "q25": 0.3992689386464, "median": 0.4086805918393017, "q75": 0.43404896323575337}, {"rho": 0.05, "q25": 0.3928529778555086, "median": 0.4026274268970683, "q75": 0.427284115617257}, {"rho": 0.1, "q25": 0.3819070743055234, "median": 0.3923895917946507, "q75": 0.4157771478073323}, {"rho": 0.2, "q25": 0.35943893261504706, "median": 0.37164086481665914, "q75": 0.3922632544665179}, {"rho": 0.5, "q25": 0.29396831472772833, "median": 0.31252210330343877, "q75": 0.32410569875283024}, {"rho": 1.0, "q25": 0.23299264305955025, "median": 0.2522220468150584, "q75": 0.2565904977984873}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.060242844060928176, "median": 0.061557169172701307, "q75": 0.06509115602977507}, {"rho": 0.02, "q25": 0.05979562920504035, "median": 0.06107443674561805, "q75": 0.0646304059867035}, {"rho": 0.05, "q25": 0.05842623658408445, "median": 0.0596635404043483, "q75": 0.06327481664538255}, {"rho": 0.1, "q25": 0.056050719183859475, "median": 0.057465975697293906, "q75": 0.06111191168379783}, {"rho": 0.2, "q25": 0.0516727729236567, "median": 0.053471465748167454, "q75": 0.0571233437265401}, {"rho": 0.5, "q25": 0.04434174643502753, "median": 0.045726621519493055, "q75": 0.04921301334114837}, {"rho": 1.0, "q25": 0.0696917042584287, "median": 0.070507292647757, "q75": 0.07149924685810558}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.029590406839686924, "median": 0.0313711296799256, "q75": 0.031762925748968246}, {"rho": 0.02, "q25": 0.029366122329062026, "median": 0.031135416016753598, "q75": 0.03151843335245675}, {"rho": 0.05, "q25": 0.0287076377676904, "median": 0.03044325990472815, "q75": 0.03073715603945555}, {"rho": 0.1, "q25": 0.0276609505074684, "median": 0.0293313942409609, "q75": 0.029526153906542674}, {"rho": 0.2, "q25": 0.025856652449316425, "median": 0.027277402067314, "q75": 0.02766672568460985}, {"rho": 0.5, "q25": 0.023548175109943927, "median": 0.0247396986903983, "q75": 0.025329122168228524}, {"rho": 1.0, "q25": 0.0575517058192989, "median": 0.0577858233802408, "q75": 0.0584622417758026}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.015884628436355224, "median": 0.01640455469792515, "q75": 0.017230586441729475}, {"rho": 0.02, "q25": 0.015749224552851653, "median": 0.01626779113460975, "q75": 0.017090153887328874}, {"rho": 0.05, "q25": 0.015361971750142775, "median": 0.015875019853949852, "q75": 0.016692099282736225}, {"rho": 0.1, "q25": 0.014779071033218126, "median": 0.01527399237745405, "q75": 0.016083293626340877}, {"rho": 0.2, "q25": 0.013905728384538251, "median": 0.014275889044935701, "q75": 0.015178646168915049}, {"rho": 0.5, "q25": 0.0140546966652856, "median": 0.01446946177829285, "q75": 0.0152277520754123}, {"rho": 1.0, "q25": 0.049704006009496426, "median": 0.0514628944757443, "q75": 0.052994584918120674}]}}}, "Spec": {"label": "SpecSAM-Muon", "color": "#6A3FA0", "mark": "diamond", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.4006570373121546, "median": 0.4101137476506741, "q75": 0.4354875549323125}, {"rho": 0.02, "q25": 0.39787447908880325, "median": 0.407591107231154, "q75": 0.4325175780396846}, {"rho": 0.05, "q25": 0.3896908058292651, "median": 0.40019829802951684, "q75": 0.4237743060684876}, {"rho": 0.1, "q25": 0.37653858635261783, "median": 0.38840394512938436, "q75": 0.40972432640524137}, {"rho": 0.2, "q25": 0.35234402702433415, "median": 0.3665132456238927, "q75": 0.3834458159834866}, {"rho": 0.5, "q25": 0.2954646734675689, "median": 0.3124388556009822, "q75": 0.3188932869726758}, {"rho": 1.0, "q25": 0.25401760022951314, "median": 0.26479622728866903, "q75": 0.2675936993432225}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.060236408956755604, "median": 0.061554935738635005, "q75": 0.0651067421363139}, {"rho": 0.02, "q25": 0.05978954336136597, "median": 0.0610777894321949, "q75": 0.06466751872980073}, {"rho": 0.05, "q25": 0.05849886549593485, "median": 0.05969753358885385, "q75": 0.06340166533127176}, {"rho": 0.1, "q25": 0.05644315023049357, "median": 0.05759000773701485, "q75": 0.06144271740764395}, {"rho": 0.2, "q25": 0.05261631182348702, "median": 0.05406941212552295, "q75": 0.05798957925631293}, {"rho": 0.5, "q25": 0.04586232928021395, "median": 0.04734173088674325, "q75": 0.05092726108842907}, {"rho": 1.0, "q25": 0.05685711847845175, "median": 0.0585831823561388, "q75": 0.06073757833188415}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.02962938852184585, "median": 0.0314017705193359, "q75": 0.03178807980135352}, {"rho": 0.02, "q25": 0.029445062094258574, "median": 0.03120041543190765, "q75": 0.03155074840155925}, {"rho": 0.05, "q25": 0.028913034154494675, "median": 0.030625713051958152, "q75": 0.03084505334347375}, {"rho": 0.1, "q25": 0.028066786836966874, "median": 0.02968082734410135, "q75": 0.02989219321854015}, {"rho": 0.2, "q25": 0.026570565895366598, "median": 0.0280181292171418, "q75": 0.028438584254814825}, {"rho": 0.5, "q25": 0.024070616810189724, "median": 0.0253170359475196, "q75": 0.025837228036786473}, {"rho": 1.0, "q25": 0.0413059778846639, "median": 0.041927395703011155, "q75": 0.04261510812759703}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.015894702438755074, "median": 0.01642285739800945, "q75": 0.017243029350501426}, {"rho": 0.02, "q25": 0.015770531602012777, "median": 0.016303439479557147, "q75": 0.01711585148329455}, {"rho": 0.05, "q25": 0.015422806985820624, "median": 0.01595681613001645, "q75": 0.016762095037190523}, {"rho": 0.1, "q25": 0.014947738279299124, "median": 0.015472857996031548, "q75": 0.01625500094719355}, {"rho": 0.2, "q25": 0.01422687492454755, "median": 0.01469068768186425, "q75": 0.015579156119505026}, {"rho": 0.5, "q25": 0.013917122972991424, "median": 0.01408462890272205, "q75": 0.0149670849997461}, {"rho": 1.0, "q25": 0.24948948512289465, "median": 0.2561849252468016, "q75": 0.26375235137871444}]}}}, "Rand": {"label": "RandSAM-Muon", "color": "#1B998B", "mark": "triangle-up", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.4034706864136949, "median": 0.41267021938225373, "q75": 0.4384887189959891}, {"rho": 0.02, "q25": 0.40347143122020657, "median": 0.4126721533341451, "q75": 0.43849009710420783}, {"rho": 0.05, "q25": 0.40346904866104627, "median": 0.4126738195489791, "q75": 0.4384896686245262}, {"rho": 0.1, "q25": 0.4034496920039353, "median": 0.4126628099581078, "q75": 0.43847374523532656}, {"rho": 0.2, "q25": 0.40335334216628504, "median": 0.41258910578916613, "q75": 0.43838488932337816}, {"rho": 0.5, "q25": 0.40260583039069087, "median": 0.41195599706141783, "q75": 0.43766401525558196}, {"rho": 1.0, "q25": 0.3998678436791775, "median": 0.40955308293779624, "q75": 0.4349763663215046}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.060693653939119546, "median": 0.0620396693603391, "q75": 0.06555304026969552}, {"rho": 0.02, "q25": 0.06069552699930303, "median": 0.06203796981117504, "q75": 0.06555040357912632}, {"rho": 0.05, "q25": 0.06070016311295837, "median": 0.06203158184327015, "q75": 0.06554131912592123}, {"rho": 0.1, "q25": 0.060704593930905604, "median": 0.06201664296655745, "q75": 0.06552228656777426}, {"rho": 0.2, "q25": 0.06070097452524183, "median": 0.061970738273756897, "q75": 0.06546983281887656}, {"rho": 0.5, "q25": 0.06051924559285137, "median": 0.06175414910640466, "q75": 0.06520283046453258}, {"rho": 1.0, "q25": 0.059656381977007844, "median": 0.061166837164826154, "q75": 0.06444085192921085}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.029819067725575202, "median": 0.03160914626533555, "q75": 0.032005537402738225}, {"rho": 0.02, "q25": 0.029820094299165927, "median": 0.031609968141047204, "q75": 0.03200548522071167}, {"rho": 0.05, "q25": 0.02982276590498625, "median": 0.03161195357485135, "q75": 0.03200449330798717}, {"rho": 0.1, "q25": 0.029825869488636775, "median": 0.03161359542363295, "q75": 0.03200007547492347}, {"rho": 0.2, "q25": 0.029827084635395726, "median": 0.031610064976119, "q75": 0.03198104411842503}, {"rho": 0.5, "q25": 0.029789546890388076, "median": 0.03153639579627295, "q75": 0.03184691251368575}, {"rho": 1.0, "q25": 0.02957762448431772, "median": 0.03122982037551525, "q75": 0.03140244204044565}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.016023175350583348, "median": 0.016543415797882897, "q75": 0.0173751853847838}, {"rho": 0.02, "q25": 0.016022246083391277, "median": 0.01654391251455705, "q75": 0.017375252876590325}, {"rho": 0.05, "q25": 0.01601903503881965, "median": 0.016545088202127897, "q75": 0.0173749935331625}, {"rho": 0.1, "q25": 0.016012444532861648, "median": 0.016545962930564248, "q75": 0.0173730841643158}, {"rho": 0.2, "q25": 0.015995797581047876, "median": 0.0165433883330255, "q75": 0.017364656469168873}, {"rho": 0.5, "q25": 0.015922890967228025, "median": 0.0165010539673646, "q75": 0.017307506729067525}, {"rho": 1.0, "q25": 0.015696194211389274, "median": 0.01628210266464335, "q75": 0.017108851927579324}]}}}, "FSAM": {"label": "FSAM", "color": "#1F5FA8", "mark": "triangle-down", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 3.0558441766681064, "median": 4.728870365030648, "q75": 5.662334846136422}, {"rho": 0.02, "q25": 3.04666730466305, "median": 4.705512007065691, "q75": 5.666825462727913}, {"rho": 0.05, "q25": 3.0219384161729916, "median": 4.714593837581938, "q75": 5.662645568124709}, {"rho": 0.1, "q25": 3.0086160065354886, "median": 4.657961844890569, "q75": 5.615998809485654}, {"rho": 0.2, "q25": 3.023022921824408, "median": 4.50935027187462, "q75": 5.557222809726269}, {"rho": 0.5, "q25": 2.9332587661930543, "median": 4.1847404664112, "q75": 5.422956352747518}, {"rho": 1.0, "q25": 2.7449656790842094, "median": 3.7958261155457445, "q75": 5.227576234453067}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.1172330544311021, "median": 0.1374918004913297, "q75": 0.15383267161158365}, {"rho": 0.02, "q25": 0.11666612285561659, "median": 0.12871856067828105, "q75": 0.1453263524187075}, {"rho": 0.05, "q25": 0.11925602267396468, "median": 0.12672622197533404, "q75": 0.15730483719886468}, {"rho": 0.1, "q25": 0.11813398511202508, "median": 0.13356418824586214, "q75": 0.16139185700779624}, {"rho": 0.2, "q25": 0.11335816144529157, "median": 0.12064462236861609, "q75": 0.1389858271612734}, {"rho": 0.5, "q25": 0.11802583996918033, "median": 0.12522663547184856, "q75": 0.13207378658103036}, {"rho": 1.0, "q25": 0.10973818350954939, "median": 0.1156705710839712, "q75": 0.12188835313754806}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.03305908445827032, "median": 0.0356497103510357, "q75": 0.036839494418959}, {"rho": 0.02, "q25": 0.03303664404812667, "median": 0.036331498990251246, "q75": 0.040143127506610504}, {"rho": 0.05, "q25": 0.032974702202508824, "median": 0.0361580713439636, "q75": 0.03910547089850043}, {"rho": 0.1, "q25": 0.03288443790391585, "median": 0.03592702371232795, "q75": 0.038422891447473746}, {"rho": 0.2, "q25": 0.0327132573859898, "median": 0.035197843481062044, "q75": 0.03857283419777638}, {"rho": 0.5, "q25": 0.033807544761824675, "median": 0.039285624807439995, "q75": 0.04808298555267082}, {"rho": 1.0, "q25": 0.03946162926459215, "median": 0.0491462950371385, "q75": 0.0499126160886378}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.015332875527469175, "median": 0.0157092728055175, "q75": 0.01626017495705475}, {"rho": 0.02, "q25": 0.015311622692995125, "median": 0.01568626670099075, "q75": 0.016238420866461725}, {"rho": 0.05, "q25": 0.0152485111497595, "median": 0.01561745785557505, "q75": 0.0161738331178112}, {"rho": 0.1, "q25": 0.0151455394902354, "median": 0.0155033918598587, "q75": 0.01606848672479455}, {"rho": 0.2, "q25": 0.01494814886186405, "median": 0.01527687221942655, "q75": 0.01586643032279455}, {"rho": 0.5, "q25": 0.014421651734005801, "median": 0.01459885346826615, "q75": 0.015223136226159076}, {"rho": 1.0, "q25": 0.013393709529569675, "median": 0.0137022084841119, "q75": 0.01426441859817535}]}}}, "SAM": {"label": "SAM", "color": "#7A5C45", "mark": "pentagon", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 3.0519221812627255, "median": 4.766634824276803, "q75": 5.6958272062492785}, {"rho": 0.02, "q25": 3.068290303045299, "median": 4.7025162824585856, "q75": 5.695037817344539}, {"rho": 0.05, "q25": 3.0276554491647465, "median": 4.733288620262061, "q75": 5.649689285013226}, {"rho": 0.1, "q25": 3.0325165984386047, "median": 4.667169836382836, "q75": 5.6151598378143515}, {"rho": 0.2, "q25": 3.0080953489432436, "median": 4.491331639200453, "q75": 5.556351683819987}, {"rho": 0.5, "q25": 2.926024115380514, "median": 4.21983862054611, "q75": 5.434542160377562}, {"rho": 1.0, "q25": 2.7748440675405863, "median": 3.7177004174585786, "q75": 5.191586241474526}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.11647972010799323, "median": 0.12439187661116985, "q75": 0.16699345553101697}, {"rho": 0.02, "q25": 0.12123168095193776, "median": 0.13803515644447917, "q75": 0.1585950420267223}, {"rho": 0.05, "q25": 0.11221622792483275, "median": 0.1260554694597296, "q75": 0.1537365336864298}, {"rho": 0.1, "q25": 0.11353552722428117, "median": 0.1346574777449499, "q75": 0.14854360042938583}, {"rho": 0.2, "q25": 0.11890460837529924, "median": 0.12688070789530995, "q75": 0.1422899608826456}, {"rho": 0.5, "q25": 0.10886878385839548, "median": 0.11606734974031191, "q75": 0.13188898551336792}, {"rho": 1.0, "q25": 0.10861587123329294, "median": 0.1244306027597398, "q75": 0.12973496157592374}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.032769690101495004, "median": 0.03485420183737735, "q75": 0.0368439188400935}, {"rho": 0.02, "q25": 0.03304492776047872, "median": 0.0363354062370415, "q75": 0.0384652350411348}, {"rho": 0.05, "q25": 0.03299559836558265, "median": 0.0361699337112153, "q75": 0.03955786586611125}, {"rho": 0.1, "q25": 0.0329264159740194, "median": 0.0359516061431917, "q75": 0.03817960538451965}, {"rho": 0.2, "q25": 0.03279349009589463, "median": 0.035269638801755, "q75": 0.0383262583058257}, {"rho": 0.5, "q25": 0.0338733253468399, "median": 0.040363964752575, "q75": 0.04799263105948535}, {"rho": 1.0, "q25": 0.04288861243994562, "median": 0.047648398097987446, "q75": 0.05254423160788632}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.015335854415104225, "median": 0.01571245637685995, "q75": 0.016262987451070677}, {"rho": 0.02, "q25": 0.01531758285082415, "median": 0.015692640022695797, "q75": 0.0162440481346936}, {"rho": 0.05, "q25": 0.015263423487818124, "median": 0.0156334329180049, "q75": 0.016187911065836925}, {"rho": 0.1, "q25": 0.015175367342287374, "median": 0.01553545251920075, "q75": 0.016096630959507426}, {"rho": 0.2, "q25": 0.0150075826292966, "median": 0.015341237823346551, "q75": 0.015921450134410674}, {"rho": 0.5, "q25": 0.014565349979679251, "median": 0.01475753395409855, "q75": 0.01535218663933755}, {"rho": 1.0, "q25": 0.013675141045839726, "median": 0.013969196095321351, "q75": 0.0145060406604152}]}}}, "PreNS5": {"label": "OP-SOMA PreNS5", "color": "#2CA02C", "mark": "plus-circle", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.40170030099732235, "median": 0.4110062791782803, "q75": 0.4366919939195316}, {"rho": 0.02, "q25": 0.39990736244227876, "median": 0.4093258142046057, "q75": 0.43487160402096053}, {"rho": 0.05, "q25": 0.39439410975279326, "median": 0.40418183283393916, "q75": 0.4292686457736634}, {"rho": 0.1, "q25": 0.3848154222579363, "median": 0.3953313029001688, "q75": 0.4195302332224208}, {"rho": 0.2, "q25": 0.3646191108590596, "median": 0.37694000080974177, "q75": 0.3990140450639818}, {"rho": 0.5, "q25": 0.3051834396419709, "median": 0.32134689491219215, "q75": 0.33518064187868946}, {"rho": 1.0, "q25": 0.258114687283311, "median": 0.2742488003782842, "q75": 0.2773669566712927}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.060490126235198026, "median": 0.061804448738300904, "q75": 0.06531888626645807}, {"rho": 0.02, "q25": 0.0602869977058199, "median": 0.061564362370968545, "q75": 0.06507909586303813}, {"rho": 0.05, "q25": 0.05967139409949155, "median": 0.0608299604747604, "q75": 0.06434063900876491}, {"rho": 0.1, "q25": 0.05842063093387145, "median": 0.059691792371327046, "q75": 0.06304521944116125}, {"rho": 0.2, "q25": 0.05569033692786672, "median": 0.057545334103829546, "q75": 0.060313002105064024}, {"rho": 0.5, "q25": 0.053094301280251124, "median": 0.0548494638513299, "q75": 0.056675470597797345}, {"rho": 1.0, "q25": 0.12095149395156857, "median": 0.12314618475560515, "q75": 0.12584606852459196}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.029731403629121828, "median": 0.0315238622625749, "q75": 0.03190390188094825}, {"rho": 0.02, "q25": 0.029645190874734623, "median": 0.03143564647751355, "q75": 0.031798036408018}, {"rho": 0.05, "q25": 0.0293875685580836, "median": 0.0311559886942652, "q75": 0.031452435853527874}, {"rho": 0.1, "q25": 0.0289834678936592, "median": 0.0306602680180833, "q75": 0.030824827772419124}, {"rho": 0.2, "q25": 0.028246339730275277, "median": 0.02958137876979615, "q75": 0.0298185597463898}, {"rho": 0.5, "q25": 0.03136870157737725, "median": 0.0325435084548207, "q75": 0.032894367027837275}, {"rho": 1.0, "q25": 0.12707559824318657, "median": 0.12807970715174805, "q75": 0.12955055729676407}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.0159807031866076, "median": 0.016503436653065348, "q75": 0.0173323680911312}, {"rho": 0.02, "q25": 0.015938387406249102, "median": 0.01645992796721935, "q75": 0.01728862176054565}, {"rho": 0.05, "q25": 0.0158094331730544, "median": 0.0163142167299026, "q75": 0.017148566038535526}, {"rho": 0.1, "q25": 0.015601160840130924, "median": 0.01609371027424715, "q75": 0.016929479053163374}, {"rho": 0.2, "q25": 0.015416750456032375, "median": 0.0159091619478894, "q75": 0.0168512376997211}, {"rho": 0.5, "q25": 0.025190471478759, "median": 0.02579298393108995, "q75": 0.026209610192126975}, {"rho": 1.0, "q25": 0.12549384597402072, "median": 0.12765026474582064, "q75": 0.12871211146192085}]}}}, "PostNS5": {"label": "OP-SOMA PostNS5", "color": "#E377C2", "mark": "cross-circle", "by_alpha": {"1.1": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.40217710375458515, "median": 0.4114419136279928, "q75": 0.43718304052380896}, {"rho": 0.02, "q25": 0.40087159397908545, "median": 0.4102062682310472, "q75": 0.4358653649616592}, {"rho": 0.05, "q25": 0.3968778853598557, "median": 0.4064430658782964, "q75": 0.4318310255225609}, {"rho": 0.1, "q25": 0.3899851505541393, "median": 0.4000030975323873, "q75": 0.4248577341428131}, {"rho": 0.2, "q25": 0.37546183374956665, "median": 0.3866216784725047, "q75": 0.410125014646736}, {"rho": 0.5, "q25": 0.32879460872292493, "median": 0.34428199715918517, "q75": 0.3621987039420223}, {"rho": 1.0, "q25": 0.2689372992168825, "median": 0.28735675824641904, "q75": 0.291475868247814}]}, "1.6": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.06050035391014185, "median": 0.06181148164983105, "q75": 0.06532421911365544}, {"rho": 0.02, "q25": 0.06030795493232938, "median": 0.06158128056404655, "q75": 0.06509183082724472}, {"rho": 0.05, "q25": 0.05969973744788783, "median": 0.06090821941747445, "q75": 0.06438711034155917}, {"rho": 0.1, "q25": 0.0585058833912216, "median": 0.059894264956286206, "q75": 0.06318250680419775}, {"rho": 0.2, "q25": 0.056007688472091026, "median": 0.0579517827933602, "q75": 0.060709081025135544}, {"rho": 0.5, "q25": 0.0513633851306861, "median": 0.0537373223497406, "q75": 0.055627233399008005}, {"rho": 1.0, "q25": 0.08251284655951975, "median": 0.08305566739361786, "q75": 0.08388641272412417}]}, "2.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.029722047415330376, "median": 0.03151706503330455, "q75": 0.031905639977139424}, {"rho": 0.02, "q25": 0.029627101518776525, "median": 0.031424444022824696, "q75": 0.03180432346865515}, {"rho": 0.05, "q25": 0.02934699422691365, "median": 0.031141011186842548, "q75": 0.03148696881370318}, {"rho": 0.1, "q25": 0.028910404448689725, "median": 0.03065774438287805, "q75": 0.0309147053660217}, {"rho": 0.2, "q25": 0.0281412015535101, "median": 0.0297505858162062, "q75": 0.02985610638466535}, {"rho": 0.5, "q25": 0.027648460800170725, "median": 0.0284487766227491, "q75": 0.0290374151589394}, {"rho": 1.0, "q25": 0.06220097238018062, "median": 0.06258369367736526, "q75": 0.06371063056887505}]}, "3.0": {"kind": "curve", "points": [{"rho": 0.01, "q25": 0.015976534099199302, "median": 0.0164940935051756, "q75": 0.017327713427660027}, {"rho": 0.02, "q25": 0.015930252792978324, "median": 0.0164447660907997, "q75": 0.017283417411514974}, {"rho": 0.05, "q25": 0.015794987170285775, "median": 0.01628964988276345, "q75": 0.017164511122844124}, {"rho": 0.1, "q25": 0.015562669336438425, "median": 0.016027976997545802, "q75": 0.016952567136514652}, {"rho": 0.2, "q25": 0.015196220606942425, "median": 0.0156535684076506, "q75": 0.016638367425694675}, {"rho": 0.5, "q25": 0.016416049692860223, "median": 0.01719219378478735, "q75": 0.017962892594006026}, {"rho": 1.0, "q25": 0.051931236721855, "median": 0.05246150032825475, "q75": 0.0531756747499285}]}}}, "Muon": {"label": "Muon", "color": "#111111", "mark": null, "by_alpha": {"1.1": {"kind": "baseline", "value": 0.4126675962343008}, "1.6": {"kind": "baseline", "value": 0.062041153932409346}, "2.0": {"kind": "baseline", "value": 0.0316082460060501}, "3.0": {"kind": "baseline", "value": 0.016542867149995498}}}, "Adam": {"label": "AdamW", "color": "#8A8A8A", "mark": null, "by_alpha": {"1.1": {"kind": "baseline", "value": 0.5592693980663044}, "1.6": {"kind": "baseline", "value": 0.1089943604598648}, "2.0": {"kind": "baseline", "value": 0.0592229449934221}, "3.0": {"kind": "baseline", "value": 0.03641526356015485}}}}}}

==> paper_figures_v2/data/forgetting_nanogpt.csv <==
idx,label,optimizer,codeparrot,codeparrot_sd,stackmathqa,stackmathqa_sd,musicpile,musicpile_sd,tulu3,tulu3_sd,avg,avg_sd,weak_base
0,Muon,Muon,0.37223,0.07365,0.38222,0.00388,0.11508,0.00023,0.18815,0.00070,0.26442,0.01937,0
1,SpecSAM-Muon,SpecSAM-Muon,0.23934,0.00271,0.41404,0.00545,0.10400,0.00029,0.18379,0.04074,0.23529,0.00968,0
2,FP-SOMA,FP-SOMA,0.24691,0.00430,0.36915,0.08450,0.10486,0.00035,0.16241,0.00196,0.22083,0.02217,0
3,SOMA,SOMA,0.34706,0.08552,0.36731,0.00452,0.11430,0.00135,0.18581,0.00178,0.25362,0.02233,0
4,RandSAM-Muon,RandSAM-Muon,0.41376,0.00913,0.38153,0.00607,0.11538,0.00066,0.18824,0.00075,0.27473,0.00371,0
5,SOMA-PreNS5,SOMA-PreNS5,0.30665,0.08061,0.37002,0.00321,0.11529,0.00126,0.18561,0.00154,0.24439,0.01957,0
6,OP-SOMA-PostNS5,OP-SOMA-PostNS5,0.34890,0.07839,0.37260,0.00439,0.11569,0.00099,0.18701,0.00110,0.25605,0.02035,0
7,AdamW,AdamW,0.13715,0.07602,0.24651,0.00108,0.10591,0.00037,0.15937,0.00089,0.16224,0.01901,0
8,SGD$^\dagger$,SGD,0.06511,0.00021,0.21058,0.00083,0.08600,0.00052,0.13758,0.00032,0.12482,0.00042,1
9,SAM$^\dagger$,SAM,0.06404,0.00082,0.20950,0.00169,0.08589,0.00041,0.13741,0.00051,0.12421,0.00044,1
10,FSAM$^\dagger$,FSAM,0.06547,0.00054,0.20989,0.00153,0.08560,0.00026,0.13691,0.00014,0.12447,0.00035,1


==> paper_figures_v2/data/forgetting_pythia70m.csv <==
idx,label,optimizer,codeparrot,codeparrot_sd,stackmathqa,stackmathqa_sd,musicpile,musicpile_sd,tulu3,tulu3_sd,avg,avg_sd,weak_base
0,Muon,Muon,0.84620,0.00493,0.94913,0.01498,0.21771,0.00126,0.37353,0.05643,0.59664,0.01332,0
1,SpecSAM-Muon,SpecSAM-Muon,0.84374,0.00265,0.96181,0.02594,0.21699,0.00022,0.33947,0.00438,0.59050,0.00622,0
2,FP-SOMA,FP-SOMA,0.84549,0.00249,0.96418,0.01600,0.21740,0.00108,0.33609,0.00103,0.59079,0.00463,0
3,SOMA,SOMA,0.84274,0.00400,0.96413,0.01858,0.21696,0.00086,0.33817,0.00370,0.59050,0.00380,0
4,RandSAM-Muon,RandSAM-Muon,0.84418,0.00701,0.95370,0.02734,0.21832,0.00096,0.34283,0.00204,0.58976,0.00865,0
5,SOMA-PreNS5,SOMA-PreNS5,0.84665,0.00469,0.97354,0.01138,0.21726,0.00058,0.34275,0.00319,0.59505,0.00283,0
6,OP-SOMA-PostNS5,OP-SOMA-PostNS5,0.84406,0.00693,0.95715,0.02319,0.21819,0.00079,0.34346,0.00083,0.59071,0.00750,0
7,AdamW,AdamW,0.38220,0.00068,0.38619,0.00272,0.15890,0.00019,0.20682,0.04252,0.28353,0.01008,0
8,SGD$^\dagger$,SGD,0.00433,0.00023,0.21272,0.00083,0.20871,0.03700,0.18172,0.00088,0.15187,0.00915,1
9,SAM$^\dagger$,SAM,0.00447,0.00015,0.21408,0.00030,0.23066,0.00298,0.18164,0.00128,0.15771,0.00060,1
10,FSAM$^\dagger$,FSAM,0.00457,0.00036,0.21201,0.00076,0.21071,0.03712,0.18042,0.00092,0.15193,0.00966,1


==> paper_figures_v2/data/forgetting_table_nanogpt.csv <==
optimizer,before,codeparrot,stackmathqa,musicpile,tulu3,avg,smooth
AdamW,3.142 $\pm$ 0.000,\textbf{3.279 $\pm$ 0.076},\textbf{3.388 $\pm$ 0.001},\textbf{3.248 $\pm$ 0.001},\textbf{3.301 $\pm$ 0.000},\textbf{3.304 $\pm$ 0.019},\textbf{2.58 $\pm$ 0.30}
SGD,3.185 $\pm$ 0.000$^\dagger$,3.250 $\pm$ 0.000,3.396 $\pm$ 0.001,3.271 $\pm$ 0.001,3.323 $\pm$ 0.000,3.310 $\pm$ 0.001,1.97 $\pm$ 0.01
Muon,3.144 $\pm$ 0.000,3.516 $\pm$ 0.074,3.526 $\pm$ 0.004,3.259 $\pm$ 0.000,3.332 $\pm$ 0.001,3.409 $\pm$ 0.020,4.20 $\pm$ 0.31
SAM,3.185 $\pm$ 0.000$^\dagger$,3.249 $\pm$ 0.001,3.395 $\pm$ 0.002,3.271 $\pm$ 0.001,3.323 $\pm$ 0.000,3.310 $\pm$ 0.000,1.96 $\pm$ 0.01
FSAM,3.185 $\pm$ 0.000$^\dagger$,3.251 $\pm$ 0.000,3.395 $\pm$ 0.002,3.271 $\pm$ 0.000,3.322 $\pm$ 0.000,3.310 $\pm$ 0.000,1.96 $\pm$ 0.01
SpecSAM-Muon,3.147 $\pm$ 0.000,3.386 $\pm$ 0.003,3.561 $\pm$ 0.006,3.251 $\pm$ 0.001,3.331 $\pm$ 0.040,3.382 $\pm$ 0.009,3.73 $\pm$ 0.15
FP-SOMA,3.146 $\pm$ 0.000,3.393 $\pm$ 0.004,3.515 $\pm$ 0.084,3.251 $\pm$ 0.001,3.308 $\pm$ 0.002,3.367 $\pm$ 0.022,3.50 $\pm$ 0.35
SOMA,3.144 $\pm$ 0.001,3.491 $\pm$ 0.086,3.511 $\pm$ 0.005,3.258 $\pm$ 0.002,3.330 $\pm$ 0.001,3.397 $\pm$ 0.023,4.03 $\pm$ 0.35
RandSAM-Muon,3.144 $\pm$ 0.001,3.558 $\pm$ 0.009,3.526 $\pm$ 0.007,3.260 $\pm$ 0.000,3.333 $\pm$ 0.001,3.419 $\pm$ 0.004,4.36 $\pm$ 0.06
SOMA-PreNS5,3.144 $\pm$ 0.001,3.451 $\pm$ 0.081,3.514 $\pm$ 0.003,3.259 $\pm$ 0.001,3.330 $\pm$ 0.001,3.388 $\pm$ 0.020,3.88 $\pm$ 0.31
OP-SOMA-PostNS5,3.144 $\pm$ 0.001,3.493 $\pm$ 0.079,3.516 $\pm$ 0.005,3.259 $\pm$ 0.001,3.331 $\pm$ 0.001,3.400 $\pm$ 0.021,4.06 $\pm$ 0.32


==> paper_figures_v2/data/forgetting_table_pythia70m.csv <==
optimizer,before,codeparrot,stackmathqa,musicpile,tulu3,avg,smooth
AdamW,3.528 $\pm$ 0.001,\textbf{3.910 $\pm$ 0.001},\textbf{3.914 $\pm$ 0.002},\textbf{3.686 $\pm$ 0.000},\textbf{3.734 $\pm$ 0.043},\textbf{3.811 $\pm$ 0.011},\textbf{4.01 $\pm$ 0.14}
SGD,3.631 $\pm$ 0.000$^\dagger$,3.636 $\pm$ 0.000,3.844 $\pm$ 0.001,3.840 $\pm$ 0.037,3.813 $\pm$ 0.001,3.783 $\pm$ 0.009,2.12 $\pm$ 0.13
Muon,3.515 $\pm$ 0.000,4.361 $\pm$ 0.005,4.464 $\pm$ 0.015,3.732 $\pm$ 0.001,3.888 $\pm$ 0.056,4.111 $\pm$ 0.013,8.45 $\pm$ 0.19
SAM,3.633 $\pm$ 0.000$^\dagger$,3.637 $\pm$ 0.000,3.847 $\pm$ 0.000,3.864 $\pm$ 0.003,3.814 $\pm$ 0.002,3.791 $\pm$ 0.001,2.20 $\pm$ 0.01
FSAM,3.633 $\pm$ 0.000$^\dagger$,3.637 $\pm$ 0.000,3.845 $\pm$ 0.001,3.844 $\pm$ 0.037,3.813 $\pm$ 0.001,3.785 $\pm$ 0.009,2.12 $\pm$ 0.13
SpecSAM-Muon,3.516 $\pm$ 0.001,4.360 $\pm$ 0.002,4.478 $\pm$ 0.026,3.733 $\pm$ 0.001,3.856 $\pm$ 0.004,4.107 $\pm$ 0.006,8.36 $\pm$ 0.09
FP-SOMA,3.516 $\pm$ 0.001,4.361 $\pm$ 0.002,4.480 $\pm$ 0.016,3.733 $\pm$ 0.001,3.852 $\pm$ 0.001,4.107 $\pm$ 0.004,8.36 $\pm$ 0.07
SOMA,3.517 $\pm$ 0.000,4.360 $\pm$ 0.004,4.481 $\pm$ 0.018,3.734 $\pm$ 0.001,3.855 $\pm$ 0.004,4.107 $\pm$ 0.003,8.36 $\pm$ 0.05
RandSAM-Muon,3.514 $\pm$ 0.000,4.358 $\pm$ 0.007,4.468 $\pm$ 0.027,3.732 $\pm$ 0.001,3.857 $\pm$ 0.002,4.104 $\pm$ 0.008,8.35 $\pm$ 0.12
SOMA-PreNS5,3.516 $\pm$ 0.000,4.362 $\pm$ 0.005,4.489 $\pm$ 0.012,3.733 $\pm$ 0.000,3.859 $\pm$ 0.003,4.111 $\pm$ 0.003,8.42 $\pm$ 0.04
OP-SOMA-PostNS5,3.515 $\pm$ 0.000,4.359 $\pm$ 0.007,4.472 $\pm$ 0.023,3.733 $\pm$ 0.001,3.858 $\pm$ 0.001,4.106 $\pm$ 0.007,8.36 $\pm$ 0.11


==> paper_figures_v2_old/data/forgetting_nanogpt.csv <==
idx,label,optimizer,codeparrot,codeparrot_sd,stackmathqa,stackmathqa_sd,musicpile,musicpile_sd,tulu3,tulu3_sd,avg,avg_sd,weak_base
0,AdamW,AdamW,0.13715,0.07602,0.24651,0.00108,0.10591,0.00037,0.15937,0.00089,0.16224,0.01901,0
1,SGD$^\dagger$,SGD,0.06511,0.00021,0.21058,0.00083,0.08600,0.00052,0.13758,0.00032,0.12482,0.00042,1
2,Muon,Muon,0.37223,0.07365,0.38222,0.00388,0.11508,0.00023,0.18815,0.00070,0.26442,0.01937,0
3,SAM$^\dagger$,SAM,0.06404,0.00082,0.20950,0.00169,0.08589,0.00041,0.13741,0.00051,0.12421,0.00044,1
4,FSAM$^\dagger$,FSAM,0.06547,0.00054,0.20989,0.00153,0.08560,0.00026,0.13691,0.00014,0.12447,0.00035,1
5,SpecSAM-Muon,SpecSAM-Muon,0.23934,0.00271,0.41404,0.00545,0.10400,0.00029,0.18379,0.04074,0.23529,0.00968,0
6,FP-SOMA,FP-SOMA,0.24691,0.00430,0.36915,0.08450,0.10486,0.00035,0.16241,0.00196,0.22083,0.02217,0
7,SOMA,SOMA,0.34706,0.08552,0.36731,0.00452,0.11430,0.00135,0.18581,0.00178,0.25362,0.02233,0
8,RandSAM-Muon,RandSAM-Muon,0.41376,0.00913,0.38153,0.00607,0.11538,0.00066,0.18824,0.00075,0.27473,0.00371,0
9,SOMA-PreNS5,SOMA-PreNS5,0.30665,0.08061,0.37002,0.00321,0.11529,0.00126,0.18561,0.00154,0.24439,0.01957,0
10,OP-SOMA-PostNS5,OP-SOMA-PostNS5,0.34890,0.07839,0.37260,0.00439,0.11569,0.00099,0.18701,0.00110,0.25605,0.02035,0


==> paper_figures_v2_old/data/forgetting_pythia70m.csv <==
idx,label,optimizer,codeparrot,codeparrot_sd,stackmathqa,stackmathqa_sd,musicpile,musicpile_sd,tulu3,tulu3_sd,avg,avg_sd,weak_base
0,AdamW,AdamW,0.38220,0.00068,0.38619,0.00272,0.15890,0.00019,0.20682,0.04252,0.28353,0.01008,0
1,SGD$^\dagger$,SGD,0.00433,0.00023,0.21272,0.00083,0.20871,0.03700,0.18172,0.00088,0.15187,0.00915,1
2,Muon,Muon,0.84620,0.00493,0.94913,0.01498,0.21771,0.00126,0.37353,0.05643,0.59664,0.01332,0
3,SAM$^\dagger$,SAM,0.00447,0.00015,0.21408,0.00030,0.23066,0.00298,0.18164,0.00128,0.15771,0.00060,1
4,FSAM$^\dagger$,FSAM,0.00457,0.00036,0.21201,0.00076,0.21071,0.03712,0.18042,0.00092,0.15193,0.00966,1
5,SpecSAM-Muon,SpecSAM-Muon,0.84374,0.00265,0.96181,0.02594,0.21699,0.00022,0.33947,0.00438,0.59050,0.00622,0
6,FP-SOMA,FP-SOMA,0.84549,0.00249,0.96418,0.01600,0.21740,0.00108,0.33609,0.00103,0.59079,0.00463,0
7,SOMA,SOMA,0.84274,0.00400,0.96413,0.01858,0.21696,0.00086,0.33817,0.00370,0.59050,0.00380,0
8,RandSAM-Muon,RandSAM-Muon,0.84418,0.00701,0.95370,0.02734,0.21832,0.00096,0.34283,0.00204,0.58976,0.00865,0
9,SOMA-PreNS5,SOMA-PreNS5,0.84665,0.00469,0.97354,0.01138,0.21726,0.00058,0.34275,0.00319,0.59505,0.00283,0
10,OP-SOMA-PostNS5,OP-SOMA-PostNS5,0.84406,0.00693,0.95715,0.02319,0.21819,0.00079,0.34346,0.00083,0.59071,0.00750,0


==> paper_figures_v2_old/data/forgetting_table.csv <==
optimizer,nano_before,nano_after,pythia_before,pythia_after
AdamW,3.142 $\pm$ 0.000,\textbf{3.304 $\pm$ 0.019},3.528 $\pm$ 0.001,\textbf{3.811 $\pm$ 0.011}
SGD,3.185 $\pm$ 0.000$^\dagger$,3.310 $\pm$ 0.001,3.631 $\pm$ 0.000$^\dagger$,3.783 $\pm$ 0.009
Muon,3.144 $\pm$ 0.000,3.409 $\pm$ 0.020,3.515 $\pm$ 0.000,4.111 $\pm$ 0.013
SAM,3.185 $\pm$ 0.000$^\dagger$,3.310 $\pm$ 0.000,3.633 $\pm$ 0.000$^\dagger$,3.791 $\pm$ 0.001
FSAM,3.185 $\pm$ 0.000$^\dagger$,3.310 $\pm$ 0.000,3.633 $\pm$ 0.000$^\dagger$,3.785 $\pm$ 0.009
SpecSAM-Muon,3.147 $\pm$ 0.000,3.382 $\pm$ 0.009,3.516 $\pm$ 0.001,4.107 $\pm$ 0.006
FP-SOMA,3.146 $\pm$ 0.000,3.367 $\pm$ 0.022,3.516 $\pm$ 0.001,4.107 $\pm$ 0.004
SOMA,3.144 $\pm$ 0.001,3.397 $\pm$ 0.023,3.517 $\pm$ 0.000,4.107 $\pm$ 0.003
RandSAM-Muon,3.144 $\pm$ 0.001,3.419 $\pm$ 0.004,3.514 $\pm$ 0.000,4.104 $\pm$ 0.008
SOMA-PreNS5,3.144 $\pm$ 0.001,3.388 $\pm$ 0.020,3.516 $\pm$ 0.000,4.111 $\pm$ 0.003
OP-SOMA-PostNS5,3.144 $\pm$ 0.001,3.400 $\pm$ 0.021,3.515 $\pm$ 0.000,4.106 $\pm$ 0.007


==> tikz_for_heavytailed/experiment_2/gap_vs_rho.pgf <==
%% Auto-generated by make_heavytailed_figures.py  --  do not edit by hand, re-run the script.
%% Values: line = median over seeds, band = interquartile range (25th-75th percentile).
%% Preamble needed:  \usepackage{pgfplots}  \pgfplotsset{compat=1.16}   (nothing else)
%% Width follows \linewidth, fonts follow the document (so the legend can never overflow).

\definecolor{htSOMA}{HTML}{C8102E}
\definecolor{htFPSOMA}{HTML}{F28C00}
\definecolor{htSpec}{HTML}{6A3FA0}
\definecolor{htRand}{HTML}{1B998B}
\definecolor{htFSAM}{HTML}{1F5FA8}
\definecolor{htSAM}{HTML}{7A5C45}
\definecolor{htMuon}{HTML}{111111}
\definecolor{htAdam}{HTML}{8A8A8A}
\pgfplotsset{
  ht panel/.style={
    scale only axis, width=0.1860\linewidth, height=1.18in,
    xmin=0.0072, xmax=1.4,
    xtick={0.01,0.1,1}, xticklabels={$10^{-2}$,$10^{-1}$,$10^{0}$},
    minor xtick={0.02,0.03,0.04,0.05,0.06,0.07,0.08,0.09,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9},
    xmajorgrids=true, ymajorgrids=true,
    grid style={line width=0.25pt, draw=black!10},
    axis line style={line width=0.4pt, black!75},
    tick style={line width=0.4pt, black!75}, major tick length=2pt, minor tick length=1pt,
    tick label style={font=\scriptsize, /pgf/number format/assume math mode=true},
    label style={font=\footnotesize}, title style={font=\footnotesize, yshift=-3pt},
    ylabel style={yshift=-1pt, align=center},
    every tick label/.append style={inner sep=1pt},
    clip=true,
  }}

\begin{tikzpicture}
\begin{axis}[name=ax0_r0,
    at={(0.0830\linewidth,0in)},
    anchor=south west,
    ht panel, xmode=log,
    ymode=log, ymin=0.18042, ymax=7.35553,
    ytick={0.3,1,3},
    yticklabels={0.3,1,3},
    title={$\alpha=1.1$},
    ylabel={optimality gap}]
  \addplot[draw=none, fill=htSOMA, fill opacity=0.11] coordinates {(0.01,0.436538) (0.02,0.434571) (0.05,0.428568) (0.1,0.418271) (0.2,0.396909) (0.5,0.331601) (1,0.268585) (1,0.250426) (0.5,0.301303) (0.2,0.362362) (0.1,0.383433) (0.05,0.393632) (0.02,0.399584) (0.01,0.401536)} \closedcycle;
  \addplot[draw=none, fill=htFPSOMA, fill opacity=0.11] coordinates {(0.01,0.436276) (0.02,0.434049) (0.05,0.427284) (0.1,0.415777) (0.2,0.392263) (0.5,0.324106) (1,0.25659) (1,0.232993) (0.5,0.293968) (0.2,0.359439) (0.1,0.381907) (0.05,0.392853) (0.02,0.399269) (0.01,0.401377)} \closedcycle;
  \addplot[draw=none, fill=htSpec, fill opacity=0.11] coordinates {(0.01,0.435488) (0.02,0.432518) (0.05,0.423774) (0.1,0.409724) (0.2,0.383446) (0.5,0.318893) (1,0.267594) (1,0.254018) (0.5,0.295465) (0.2,0.352344) (0.1,0.376539) (0.05,0.389691) (0.02,0.397874) (0.01,0.400657)} \closedcycle;
  \addplot[draw=none, fill=htRand, fill opacity=0.11] coordinates {(0.01,0.438489) (0.02,0.43849) (0.05,0.43849) (0.1,0.438474) (0.2,0.438385) (0.5,0.437664) (1,0.434976) (1,0.399868) (0.5,0.402606) (0.2,0.403353) (0.1,0.40345) (0.05,0.403469) (0.02,0.403471) (0.01,0.403471)} \closedcycle;
  \addplot[draw=none, fill=htFSAM, fill opacity=0.11] coordinates {(0.01,5.66233) (0.02,5.66683) (0.05,5.66265) (0.1,5.616) (0.2,5.55722) (0.5,5.42296) (1,5.22758) (1,2.74497) (0.5,2.93326) (0.2,3.02302) (0.1,3.00862) (0.05,3.02194) (0.02,3.04667) (0.01,3.05584)} \closedcycle;
  \addplot[draw=none, fill=htSAM, fill opacity=0.11] coordinates {(0.01,5.69583) (0.02,5.69504) (0.05,5.64969) (0.1,5.61516) (0.2,5.55635) (0.5,5.43454) (1,5.19159) (1,2.77484) (0.5,2.92602) (0.2,3.0081) (0.1,3.03252) (0.05,3.02766) (0.02,3.06829) (0.01,3.05192)} \closedcycle;
  \addplot[color=htMuon, dashed, line width=0.9pt, forget plot] coordinates {(0.001,0.412668) (10,0.412668)};
  \addplot[color=htAdam, dash dot, line width=0.9pt, forget plot] coordinates {(0.001,0.559269) (10,0.559269)};
  \addplot[color=htSpec, line width=1.2pt, mark=diamond*, mark size=2.1pt, mark options={solid, fill=htSpec, draw=white, line width=0.25pt}] coordinates {(0.01,0.410114) (0.02,0.407591) (0.05,0.400198) (0.1,0.388404) (0.2,0.366513) (0.5,0.312439) (1,0.264796)};
  \addplot[color=htRand, line width=1.2pt, mark=triangle*, mark size=2.0pt, mark options={solid, fill=htRand, draw=white, line width=0.25pt}] coordinates {(0.01,0.41267) (0.02,0.412672) (0.05,0.412674) (0.1,0.412663) (0.2,0.412589) (0.5,0.411956) (1,0.409553)};
  \addplot[color=htFSAM, line width=1.2pt, mark=triangle*, mark size=2.0pt, mark options={solid, fill=htFSAM, draw=white, line width=0.25pt, rotate=180}] coordinates {(0.01,4.72887) (0.02,4.70551) (0.05,4.71459) (0.1,4.65796) (0.2,4.50935) (0.5,4.18474) (1,3.79583)};
  \addplot[color=htSAM, line width=1.2pt, mark=pentagon*, mark size=2.0pt, mark options={solid, fill=htSAM, draw=white, line width=0.25pt}] coordinates {(0.01,4.76663) (0.02,4.70252) (0.05,4.73329) (0.1,4.66717) (0.2,4.49133) (0.5,4.21984) (1,3.7177)};
  \addplot[color=htSOMA, line width=1.7pt, mark=*, mark size=1.9pt, mark options={solid, fill=htSOMA, draw=white, line width=0.25pt}] coordinates {(0.01,0.410808) (0.02,0.408938) (0.05,0.403275) (0.1,0.393699) (0.2,0.374247) (0.5,0.317064) (1,0.26315)};
  \addplot[color=htFPSOMA, line width=1.7pt, mark=square*, mark size=1.8pt, mark options={solid, fill=htFPSOMA, draw=white, line width=0.25pt}] coordinates {(0.01,0.410679) (0.02,0.408681) (0.05,0.402627) (0.1,0.39239) (0.2,0.371641) (0.5,0.312522) (1,0.252222)};
\end{axis}
\begin{axis}[name=ax1_r0,
    at={(0.3310\linewidth,0in)},
    anchor=south west,
    ht panel, xmode=log,
    ymode=log, ymin=0.0398788, ymax=0.185682,
    ytick={0.05,0.07,0.1},
    yticklabels={0.05,0.07,0.1},
    title={$\alpha=1.6$}]
  \addplot[draw=none, fill=htSOMA, fill opacity=0.11] coordinates {(0.01,0.0653134) (0.02,0.0650689) (0.05,0.0643215) (0.1,0.0630285) (0.2,0.0603512) (0.5,0.0571274) (1,0.126741) (1,0.121686) (0.5,0.0533606) (0.2,0.0554496) (0.1,0.0582192) (0.05,0.0595738) (0.02,0.0602979) (0.01,0.0604968)} \closedcycle;
  \addplot[draw=none, fill=htFPSOMA, fill opacity=0.11] coordinates {(0.01,0.0650912) (0.02,0.0646304) (0.05,0.0632748) (0.1,0.0611119) (0.2,0.0571233) (0.5,0.049213) (1,0.0714992) (1,0.0696917) (0.5,0.0443417) (0.2,0.0516728) (0.1,0.0560507) (0.05,0.0584262) (0.02,0.0597956) (0.01,0.0602428)} \closedcycle;
  \addplot[draw=none, fill=htSpec, fill opacity=0.11] coordinates {(0.01,0.0651067) (0.02,0.0646675) (0.05,0.0634017) (0.1,0.0614427) (0.2,0.0579896) (0.5,0.0509273) (1,0.0607376) (1,0.0568571) (0.5,0.0458623) (0.2,0.0526163) (0.1,0.0564432) (0.05,0.0584989) (0.02,0.0597895) (0.01,0.0602364)} \closedcycle;
  \addplot[draw=none, fill=htRand, fill opacity=0.11] coordinates {(0.01,0.065553) (0.02,0.0655504) (0.05,0.0655413) (0.1,0.0655223) (0.2,0.0654698) (0.5,0.0652028) (1,0.0644409) (1,0.0596564) (0.5,0.0605192) (0.2,0.060701) (0.1,0.0607046) (0.05,0.0607002) (0.02,0.0606955) (0.01,0.0606937)} \closedcycle;
  \addplot[draw=none, fill=htFSAM, fill opacity=0.11] coordinates {(0.01,0.153833) (0.02,0.145326) (0.05,0.157305) (0.1,0.161392) (0.2,0.138986) (0.5,0.132074) (1,0.121888) (1,0.109738) (0.5,0.118026) (0.2,0.113358) (0.1,0.118134) (0.05,0.119256) (0.02,0.116666) (0.01,0.117233)} \closedcycle;
  \addplot[draw=none, fill=htSAM, fill opacity=0.11] coordinates {(0.01,0.166993) (0.02,0.158595) (0.05,0.153737) (0.1,0.148544) (0.2,0.14229) (0.5,0.131889) (1,0.129735) (1,0.108616) (0.5,0.108869) (0.2,0.118905) (0.1,0.113536) (0.05,0.112216) (0.02,0.121232) (0.01,0.11648)} \closedcycle;
  \addplot[color=htMuon, dashed, line width=0.9pt, forget plot] coordinates {(0.001,0.0620412) (10,0.0620412)};
  \addplot[color=htAdam, dash dot, line width=0.9pt, forget plot] coordinates {(0.001,0.108994) (10,0.108994)};
  \addplot[color=htSpec, line width=1.2pt, mark=diamond*, mark size=2.1pt, mark options={solid, fill=htSpec, draw=white, line width=0.25pt}] coordinates {(0.01,0.0615549) (0.02,0.0610778) (0.05,0.0596975) (0.1,0.05759) (0.2,0.0540694) (0.5,0.0473417) (1,0.0585832)};
  \addplot[color=htRand, line width=1.2pt, mark=triangle*, mark size=2.0pt, mark options={solid, fill=htRand, draw=white, line width=0.25pt}] coordinates {(0.01,0.0620397) (0.02,0.062038) (0.05,0.0620316) (0.1,0.0620166) (0.2,0.0619707) (0.5,0.0617541) (1,0.0611668)};
  \addplot[color=htFSAM, line width=1.2pt, mark=triangle*, mark size=2.0pt, mark options={solid, fill=htFSAM, draw=white, line width=0.25pt, rotate=180}] coordinates {(0.01,0.137492) (0.02,0.128719) (0.05,0.126726) (0.1,0.133564) (0.2,0.120645) (0.5,0.125227) (1,0.115671)};
  \addplot[color=htSAM, line width=1.2pt, mark=pentagon*, mark size=2.0pt, mark options={solid, fill=htSAM, draw=white, line width=0.25pt}] coordinates {(0.01,0.124392) (0.02,0.138035) (0.05,0.126055) (0.1,0.134657) (0.2,0.126881) (0.5,0.116067) (1,0.124431)};
  \addplot[color=htSOMA, line width=1.7pt, mark=*, mark size=1.9pt, mark options={solid, fill=htSOMA, draw=white, line width=0.25pt}] coordinates {(0.01,0.0617911) (0.02,0.0615381) (0.05,0.0608405) (0.1,0.0597296) (0.2,0.0575499) (0.5,0.0551189) (1,0.125747)};
  \addplot[color=htFPSOMA, line width=1.7pt, mark=square*, mark size=1.8pt, mark options={solid, fill=htFPSOMA, draw=white, line width=0.25pt}] coordinates {(0.01,0.0615572) (0.02,0.0610744) (0.05,0.0596635) (0.1,0.057466) (0.2,0.0534715) (0.5,0.0457266) (1,0.0705073)};
\end{axis}
\begin{axis}[name=ax2_r0,
    at={(0.5790\linewidth,0in)},
    anchor=south west,
    ht panel, xmode=log,
    ymode=log, ymin=0.020493, ymax=0.153707,
    ytick={0.03,0.05,0.07,0.1},
    yticklabels={0.03,0.05,0.07,0.1},
    title={$\alpha=2.0$}]
  \addplot[draw=none, fill=htSOMA, fill opacity=0.11] coordinates {(0.01,0.0319244) (0.02,0.0318373) (0.05,0.0315477) (0.1,0.031016) (0.2,0.0301944) (0.5,0.0341405) (1,0.133765) (1,0.131498) (0.5,0.0321564) (0.2,0.0285277) (0.1,0.0290925) (0.05,0.0294608) (0.02,0.0296788) (0.01,0.029749)} \closedcycle;
  \addplot[draw=none, fill=htFPSOMA, fill opacity=0.11] coordinates {(0.01,0.0317629) (0.02,0.0315184) (0.05,0.0307372) (0.1,0.0295262) (0.2,0.0276667) (0.5,0.0253291) (1,0.0584622) (1,0.0575517) (0.5,0.0235482) (0.2,0.0258567) (0.1,0.027661) (0.05,0.0287076) (0.02,0.0293661) (0.01,0.0295904)} \closedcycle;
  \addplot[draw=none, fill=htSpec, fill opacity=0.11] coordinates {(0.01,0.0317881) (0.02,0.0315507) (0.05,0.0308451) (0.1,0.0298922) (0.2,0.0284386) (0.5,0.0258372) (1,0.0426151) (1,0.041306) (0.5,0.0240706) (0.2,0.0265706) (0.1,0.0280668) (0.05,0.028913) (0.02,0.0294451) (0.01,0.0296294)} \closedcycle;
  \addplot[draw=none, fill=htRand, fill opacity=0.11] coordinates {(0.01,0.0320055) (0.02,0.0320055) (0.05,0.0320045) (0.1,0.0320001) (0.2,0.031981) (0.5,0.0318469) (1,0.0314024) (1,0.0295776) (0.5,0.0297895) (0.2,0.0298271) (0.1,0.0298259) (0.05,0.0298228) (0.02,0.0298201) (0.01,0.0298191)} \closedcycle;
  \addplot[draw=none, fill=htFSAM, fill opacity=0.11] coordinates {(0.01,0.0368395) (0.02,0.0401431) (0.05,0.0391055) (0.1,0.0384229) (0.2,0.0385728) (0.5,0.048083) (1,0.0499126) (1,0.0394616) (0.5,0.0338075) (0.2,0.0327133) (0.1,0.0328844) (0.05,0.0329747) (0.02,0.0330366) (0.01,0.0330591)} \closedcycle;
  \addplot[draw=none, fill=htSAM, fill opacity=0.11] coordinates {(0.01,0.0368439) (0.02,0.0384652) (0.05,0.0395579) (0.1,0.0381796) (0.2,0.0383263) (0.5,0.0479926) (1,0.0525442) (1,0.0428886) (0.5,0.0338733) (0.2,0.0327935) (0.1,0.0329264) (0.05,0.0329956) (0.02,0.0330449) (0.01,0.0327697)} \closedcycle;
  \addplot[color=htMuon, dashed, line width=0.9pt, forget plot] coordinates {(0.001,0.0316082) (10,0.0316082)};
  \addplot[color=htAdam, dash dot, line width=0.9pt, forget plot] coordinates {(0.001,0.0592229) (10,0.0592229)};
  \addplot[color=htSpec, line width=1.2pt, mark=diamond*, mark size=2.1pt, mark options={solid, fill=htSpec, draw=white, line width=0.25pt}] coordinates {(0.01,0.0314018) (0.02,0.0312004) (0.05,0.0306257) (0.1,0.0296808) (0.2,0.0280181) (0.5,0.025317) (1,0.0419274)};
  \addplot[color=htRand, line width=1.2pt, mark=triangle*, mark size=2.0pt, mark options={solid, fill=htRand, draw=white, line width=0.25pt}] coordinates {(0.01,0.0316091) (0.02,0.03161) (0.05,0.031612) (0.1,0.0316136) (0.2,0.0316101) (0.5,0.0315364) (1,0.0312298)};
  \addplot[color=htFSAM, line width=1.2pt, mark=triangle*, mark size=2.0pt, mark options={solid, fill=htFSAM, draw=white, line width=0.25pt, rotate=180}] coordinates {(0.01,0.0356497) (0.02,0.0363315) (0.05,0.0361581) (0.1,0.035927) (0.2,0.0351978) (0.5,0.0392856) (1,0.0491463)};
  \addplot[color=htSAM, line width=1.2pt, mark=pentagon*, mark size=2.0pt, mark options={solid, fill=htSAM, draw=white, line width=0.25pt}] coordinates {(0.01,0.0348542) (0.02,0.0363354) (0.05,0.0361699) (0.1,0.0359516) (0.2,0.0352696) (0.5,0.040364) (1,0.0476484)};
  \addplot[color=htSOMA, line width=1.7pt, mark=*, mark size=1.9pt, mark options={solid, fill=htSOMA, draw=white, line width=0.25pt}] coordinates {(0.01,0.0315405) (0.02,0.0314698) (0.05,0.0312411) (0.1,0.0308235) (0.2,0.0298611) (0.5,0.0335785) (1,0.132991)};
  \addplot[color=htFPSOMA, line width=1.7pt, mark=square*, mark size=1.8pt, mark options={solid, fill=htFPSOMA, draw=white, line width=0.25pt}] coordinates {(0.01,0.0313711) (0.02,0.0311354) (0.05,0.0304433) (0.1,0.0293314) (0.2,0.0272774) (0.5,0.0247397) (1,0.0577858)};
\end{axis}
\begin{axis}[name=ax3_r0,
    at={(0.8270\linewidth,0in)},
    anchor=south west,
    ht panel, xmode=log,
    ymode=log, ymin=0.0105525, ymax=0.334765,
    ytick={0.03,0.1,0.3},
    yticklabels={0.03,0.1,0.3},
    title={$\alpha=3.0$}]
  \addplot[draw=none, fill=htSOMA, fill opacity=0.11] coordinates {(0.01,0.0173522) (0.02,0.0173267) (0.05,0.0172464) (0.1,0.0171449) (0.2,0.0173396) (0.5,0.0266044) (1,0.134597) (1,0.129911) (0.5,0.0261324) (0.2,0.015658) (0.1,0.0157622) (0.05,0.0158975) (0.02,0.0159704) (0.01,0.0159966)} \closedcycle;
  \addplot[draw=none, fill=htFPSOMA, fill opacity=0.11] coordinates {(0.01,0.0172306) (0.02,0.0170902) (0.05,0.0166921) (0.1,0.0160833) (0.2,0.0151786) (0.5,0.0152278) (1,0.0529946) (1,0.049704) (0.5,0.0140547) (0.2,0.0139057) (0.1,0.0147791) (0.05,0.015362) (0.02,0.0157492) (0.01,0.0158846)} \closedcycle;
  \addplot[draw=none, fill=htSpec, fill opacity=0.11] coordinates {(0.01,0.017243) (0.02,0.0171159) (0.05,0.0167621) (0.1,0.016255) (0.2,0.0155792) (0.5,0.0149671) (1,0.263752) (1,0.249489) (0.5,0.0139171) (0.2,0.0142269) (0.1,0.0149477) (0.05,0.0154228) (0.02,0.0157705) (0.01,0.0158947)} \closedcycle;
  \addplot[draw=none, fill=htRand, fill opacity=0.11] coordinates {(0.01,0.0173752) (0.02,0.0173753) (0.05,0.017375) (0.1,0.0173731) (0.2,0.0173647) (0.5,0.0173075) (1,0.0171089) (1,0.0156962) (0.5,0.0159229) (0.2,0.0159958) (0.1,0.0160124) (0.05,0.016019) (0.02,0.0160222) (0.01,0.0160232)} \closedcycle;
  \addplot[draw=none, fill=htFSAM, fill opacity=0.11] coordinates {(0.01,0.0162602) (0.02,0.0162384) (0.05,0.0161738) (0.1,0.0160685) (0.2,0.0158664) (0.5,0.0152231) (1,0.0142644) (1,0.0133937) (0.5,0.0144217) (0.2,0.0149481) (0.1,0.0151455) (0.05,0.0152485) (0.02,0.0153116) (0.01,0.0153329)} \closedcycle;
  \addplot[draw=none, fill=htSAM, fill opacity=0.11] coordinates {(0.01,0.016263) (0.02,0.016244) (0.05,0.0161879) (0.1,0.0160966) (0.2,0.0159215) (0.5,0.0153522) (1,0.014506) (1,0.0136751) (0.5,0.0145653) (0.2,0.0150076) (0.1,0.0151754) (0.05,0.0152634) (0.02,0.0153176) (0.01,0.0153359)} \closedcycle;
  \addplot[color=htMuon, dashed, line width=0.9pt, forget plot] coordinates {(0.001,0.0165429) (10,0.0165429)};
  \addplot[color=htAdam, dash dot, line width=0.9pt, forget plot] coordinates {(0.001,0.0364153) (10,0.0364153)};
  \addplot[color=htSpec, line width=1.2pt, mark=diamond*, mark size=2.1pt, mark options={solid, fill=htSpec, draw=white, line width=0.25pt}] coordinates {(0.01,0.0164229) (0.02,0.0163034) (0.05,0.0159568) (0.1,0.0154729) (0.2,0.0146907) (0.5,0.0140846) (1,0.256185)};
  \addplot[color=htRand, line width=1.2pt, mark=triangle*, mark size=2.0pt, mark options={solid, fill=htRand, draw=white, line width=0.25pt}] coordinates {(0.01,0.0165434) (0.02,0.0165439) (0.05,0.0165451) (0.1,0.016546) (0.2,0.0165434) (0.5,0.0165011) (1,0.0162821)};
  \addplot[color=htFSAM, line width=1.2pt, mark=triangle*, mark size=2.0pt, mark options={solid, fill=htFSAM, draw=white, line width=0.25pt, rotate=180}] coordinates {(0.01,0.0157093) (0.02,0.0156863) (0.05,0.0156175) (0.1,0.0155034) (0.2,0.0152769) (0.5,0.0145989) (1,0.0137022)};
  \addplot[color=htSAM, line width=1.2pt, mark=pentagon*, mark size=2.0pt, mark options={solid, fill=htSAM, draw=white, line width=0.25pt}] coordinates {(0.01,0.0157125) (0.02,0.0156926) (0.05,0.0156334) (0.1,0.0155355) (0.2,0.0153412) (0.5,0.0147575) (1,0.0139692)};
  \addplot[color=htSOMA, line width=1.7pt, mark=*, mark size=1.9pt, mark options={solid, fill=htSOMA, draw=white, line width=0.25pt}] coordinates {(0.01,0.0165249) (0.02,0.0165027) (0.05,0.0164115) (0.1,0.0162952) (0.2,0.0163726) (0.5,0.0262902) (1,0.132169)};
  \addplot[color=htFPSOMA, line width=1.7pt, mark=square*, mark size=1.8pt, mark options={solid, fill=htFPSOMA, draw=white, line width=0.25pt}] coordinates {(0.01,0.0164046) (0.02,0.0162678) (0.05,0.015875) (0.1,0.015274) (0.2,0.0142759) (0.5,0.0144695) (1,0.0514629)};
\end{axis}
\begin{axis}[hide axis, scale only axis, at={(ax0_r0.north west)}, anchor=south west, yshift=26pt,
    width=0.9300\linewidth, height=1pt, xmin=0, xmax=1, ymin=0, ymax=1,
    legend columns=8, legend cell align=left,
    legend style={at={(0.5,0)}, anchor=south, draw=none, fill=none, font=\scriptsize, inner sep=1pt,
      /tikz/every even column/.append style={column sep=5pt}}]
  \addlegendimage{color=htSOMA, line width=1.7pt, mark=*, mark size=1.9pt, mark options={solid, fill=htSOMA, draw=white, line width=0.25pt}}\addlegendentry{SOMA}
  \addlegendimage{color=htFPSOMA, line width=1.7pt, mark=square*, mark size=1.8pt, mark options={solid, fill=htFPSOMA, draw=white, line width=0.25pt}}\addlegendentry{FP-SOMA}
  \addlegendimage{color=htSpec, line width=1.2pt, mark=diamond*, mark size=2.1pt, mark options={solid, fill=htSpec, draw=white, line width=0.25pt}}\addlegendentry{SpecSAM-Muon}
  \addlegendimage{color=htRand, line width=1.2pt, mark=triangle*, mark size=2.0pt, mark options={solid, fill=htRand, draw=white, line width=0.25pt}}\addlegendentry{RandSAM-Muon}
  \addlegendimage{color=htFSAM, line width=1.2pt, mark=triangle*, mark size=2.0pt, mark options={solid, fill=htFSAM, draw=white, line width=0.25pt, rotate=180}}\addlegendentry{FSAM}
  \addlegendimage{color=htSAM, line width=1.2pt, mark=pentagon*, mark size=2.0pt, mark options={solid, fill=htSAM, draw=white, line width=0.25pt}}\addlegendentry{SAM}
  \addlegendimage{color=htMuon, dashed, line width=0.9pt}\addlegendentry{Muon}
  \addlegendimage{color=htAdam, dash dot, line width=0.9pt}\addlegendentry{AdamW}
\end{axis}
\path (ax0_r0.south west) -- (ax3_r0.south east) coordinate[midway] (xlab);
\node[font=\footnotesize, anchor=north] at ([yshift=-14pt]xlab) {perturbation radius $\rho$};
\end{tikzpicture}

